What Are the Odds? Improving the foundations of Statistical Model Checking

Markov decision processes (MDPs) are a fundamental model for decision making under uncertainty. They exhibit non-deterministic choice as well as probabilistic uncertainty. Traditionally, verification algorithms assume exact knowledge of the probabilities that govern the behaviour of an MDP. As this assumption is often unrealistic in practice, statistical model checking (SMC) was developed in the past two decades. It allows to analyse MDPs with unknown transition probabilities and provide probably approximately correct (PAC) guarantees on the result. Model-based SMC algorithms sample the MDP and build a model of it by estimating all transition probabilities, essentially for every transition answering the question: ``What are the odds?'' However, so far the statistical methods employed by the state of the art SMC algorithms are quite naive. Our contribution are several fundamental improvements to those methods: On the one hand, we survey statistics literature for better concentration inequalities; on the other hand, we propose specialised approaches that exploit our knowledge of the MDP. Our improvements are generally applicable to many kinds of problem statements because they are largely independent of the setting. Moreover, our experimental evaluation shows that they lead to significant gains, reducing the number of samples that the SMC algorithm has to collect by up to two orders of magnitude.

==> data/coverage_fixed_n_wilson_cc_delta_09.csv <==
0.0,1.0
0.0,1.0
1e-10,0.9999999899999992
0.0006877757728817719,0.9335122066062257
0.0006877758728817719,0.9977611027436754
0.000687775972881772,0.997761102107183
0.001,0.9953619316095756
0.002,0.9826082485137639
0.003,0.9632979785587743
0.004,0.9387715557194914
0.0042720605643693736,0.9313510150442732
0.004272060664369373,0.9907348089313794
0.004272060764369373,0.9907348083469213
0.005,0.9858970834641526
0.006,0.9773009182520677
0.007,0.966414576395887
0.008,0.9532718556962241
0.009000000000000001,0.9379644282794914
0.009251975014984768,0.9337810589525736
0.009251975114984767,0.9857621331043498
0.009251975214984767,0.9857621325954244
0.01,0.9816259635553499
0.011,0.9750324568919482
0.012,0.9671727030344969
0.013000000000000001,0.9580148524107199
0.014,0.9475487163053846
0.015,0.9357840648455369
0.015003863961277336,0.9357361188382202
0.015003864061277336,0.982289240320678
0.015003864161277336,0.9822892398669605
0.016,0.977378632629102
0.017,0.9716333614478289
0.018000000000000002,0.9650338030098468
0.019,0.9575520460374113
0.02,0.9491695546304993
0.021,0.9398770985405704
0.02126841926461888,0.9372276874893438
0.02126841936461888,0.9797328063773358
0.021268419464618882,0.9797328059647623
0.022,0.9765588243293024
0.023,0.9717009953834563
0.024,0.9662175040512688
0.025,0.9600841477490182
0.026000000000000002,0.9532814774483723
0.027,0.9457949789239066
0.02790782050477346,0.938398343448011
0.02790782060477346,0.9777670454923447
0.02790782070477346,0.9777670451116546
0.028,0.9774141946241359
0.029,0.9733331042405131
0.03,0.9687724905686446
0.031,0.9637115153360464
0.032,0.958131930823669
0.033,0.9520182744419717
0.034,0.9453580230446144
0.03483830195847267,0.9393465603570124
0.03483830205847267,0.9762045241841674
0.034838302158472674,0.9762045238290149
0.035,0.9756253342855357
0.0353915176024608,0.9741818492892038
0.0353915177024608,0.9741818489130195
0.035391517802460803,0.9469480855700604
0.036000000000000004,0.9462524479064893
0.037,0.9445727121400082
0.038,0.9422344118261382
0.039,0.93924655768115
0.04,0.9356176299152072
0.041,0.9313559188635183
0.042,0.9264698243099265
0.04200437909520593,0.9264470672301615
0.04200437919520593,0.9612422299013372
0.04200437929520593,0.9612422297100709
0.043000000000000003,0.9591066530434289
0.044,0.956495825965263
0.045,0.9534175076711903
0.046,0.9498708800669808
0.047,0.9458551475014637
0.048,0.9413697430052071
0.049,0.9364145129048836
0.04936701945227665,0.9344780485065995
0.04936701955227665,0.967542965547745
0.049367019652276654,0.9675429652977984
0.05,0.9658911766162491
0.051000000000000004,0.9629953414166244
0.05128037839530971,0.9621198734866154
0.05128037849530971,0.9621198731693766
0.05128037859530971,0.9341557233914681
0.052000000000000005,0.933439850839936
0.053,0.9319824421375822
0.054,0.92999365814172
0.055,0.9274805500973297
0.056,0.9244499681348347
0.05689751155660754,0.9212949210607477
0.056897511656607544,0.9528840555426888
0.056897511756607545,0.9528840554221593
0.057,0.952758419196075
0.058,0.9513117036499009
0.059000000000000004,0.949465719081914
0.06,0.9472221307227565
0.061,0.9445823098882815
0.062,0.9415474495085998
0.063,0.9381186736313797
0.064,0.9342971404311099
0.06457399642185173,0.9319266634740778
0.06457399652185172,0.9622396692067682
0.06457399662185172,0.9622396690105349
0.065,0.9613762554327907
0.06577360952903084,0.9596675761903216
0.06577360962903084,0.9596675759576864
0.06577360972903083,0.932439471170307
0.066,0.9323607238537241
0.067,0.9317445408246224
0.068,0.9306944207815429
0.069,0.9292150973788061
0.07,0.9273110856725069
0.07100000000000001,0.9249867514044539
0.07200000000000001,0.9222463786074041
0.07237937063700846,0.9210987914312648
0.07237937073700845,0.9502956482151851
0.07237937083700845,0.9502956481119813
0.073,0.949591039943064
0.074,0.948186716458121
0.075,0.9464515606357675
0.076,0.9443866715013174
0.077,0.941992966378638
0.078,0.9392712439209695
0.079,0.9362222452662085
0.07949486616707478,0.9345925730885437
0.07949486626707478,0.934592572751155
0.07949486636707477,0.9082735280793817
0.08,0.9074136168056095
0.08029995069198444,0.9068512400361667
0.08029995079198443,0.9350624431772621
0.08029995089198443,0.9350624431732185
0.081,0.9349464503475272
0.082,0.9344781651496328
0.083,0.9336567172815272
0.084,0.932485041135789
0.085,0.9309658961409856
0.08600000000000001,0.929101907913605
0.08700000000000001,0.9268956094540811
0.088,0.9243494820216432
0.08832458548677041,0.9234504037409454
0.08832458558677041,0.9507840378276632
0.0883245856867704,0.9507840377206157
0.089,0.9499981432231375
0.09,0.9486039461140015
0.091,0.9469349486687798
0.092,0.9449915606817161
0.09270345644806975,0.943460224848292
0.09270345654806975,0.9434602246209672
0.09270345664806974,0.918007511482274
0.093,0.9177905714089972
0.094,0.9168273868580604
0.095,0.9155094772435035
0.096,0.9138401728368271
0.09644404569406653,0.912987132357628
0.09644404579406653,0.9395339143301161
0.09644404589406652,0.939533914293454
0.097,0.9392850372291269
0.098,0.9386113310864417
0.099,0.9376485722039486
0.1,0.9363983902254395
0.101,0.9348622834589707
0.10200000000000001,0.9330416465498892
0.10300000000000001,0.9309377984293824
0.10400000000000001,0.9285520103244419
0.10465059110074454,0.9268490494338829
0.10465059120074453,0.9526860063860505
0.10465059130074453,0.9526860062678046
0.105,0.952258795090026
0.10553720079225168,0.9515471714630447
0.10553720089225167,0.9515471713243954
0.10553720099225167,0.9268772523917532
0.106,0.9268750336627521
0.107,0.9266507983533087
0.108,0.9261283568887059
0.109,0.9253098481818911
0.11,0.9241973321218907
0.111,0.9227928075045791
0.112,0.9210982305946643
0.1129376562863697,0.9192475277254292
0.1129376563863697,0.9444407359385804
0.11293765648636969,0.9444407358712484
0.113,0.9443982916105073
0.114,0.9435897524661806
0.115,0.9425413493771124
0.116,0.9412538539912497
0.117,0.9397279265547809
0.11800000000000001,0.9379641360855536
0.11807986492288898,0.9378130293412168
0.11807986502288897,0.9378130291510653
0.11807986512288897,0.9138412267067342
0.11900000000000001,0.9131956297237265
0.12,0.912209282135777
0.121,0.9109285557292462
0.12129961728733993,0.910487849041411
0.12129961738733992,0.935094508970838
0.12129961748733992,0.9350945089548953
0.122,0.9349217273573287
0.123,0.9344638290436207
0.124,0.9337587000499126
0.125,0.93280757094967
0.126,0.9316115903780846
0.127,0.9301718393754687
0.128,0.9284893462273591
0.129,0.9265651016864755
0.1297316150885122,0.925004719985437
0.1297316151885122,0.9490747543871532
0.1297316152885122,0.9490747542935728
0.13,0.9488163517306227
0.13038693337049223,0.9484183062139032
0.13038693347049224,0.94841830610714
0.13038693357049225,0.9250683035472921
0.131,0.9251283396150222
0.132,0.9250216720559908
0.133,0.9246626458087432
0.134,0.9240527166127726
0.135,0.9231932906520708
0.136,0.9220857342234313
0.137,0.9207313839928646
0.138,0.9191315577447834
0.13822941987343812,0.9187300444470626
0.13822941997343813,0.9423073469772056
0.13822942007343814,0.9423073469216535
0.139,0.9418176721973153
0.14,0.9409988452666042
0.14100000000000001,0.9399734384563483
0.14200000000000002,0.9387419623371144
0.142497438597758,0.9380527683161102
0.14249743869775802,0.9380527681724499
0.14249743879775803,0.9152580738242093
0.14300000000000002,0.9150900748093648
0.14400000000000002,0.9145662902874663
0.145,0.9137915066980627
0.146,0.9127672011764801
0.14678932507892517,0.9117834548833618
0.14678932517892518,0.9349068772151541
0.1467893252789252,0.9349068771974702
0.147,0.9348648954115001
0.148,0.9345369499525261
0.149,0.9339971078561459
0.15,0.9332462171650382
0.151,0.932285062382916
0.152,0.9311143730911007
0.153,0.9297348330251082
0.154,0.9281470895461549
0.15444009207776363,0.9273825200716362
0.15444009217776364,0.9273825198933439
0.15444009227776365,0.9050857095663384
0.155,0.904664276160489
0.15540806362208945,0.9043078418786384
0.15540806372208946,0.9270119840967135
0.15540806382208947,0.9270119841160115
0.156,0.9270882278215371
0.157,0.9270448762364343
0.158,0.9267861257783673
0.159,0.926312958335669
0.16,0.9256263128981276
0.161,0.9247270916086152
0.162,0.9236161662991741
0.163,0.9222943854571263
0.164,0.920762581566522
0.16408274087872243,0.9206264567602491
0.16408274097872244,0.9429423063855976
0.16408274107872245,0.9429423063274595
0.165,0.9423337387022878
0.166,0.9414989182437139
0.16623675279685599,0.941275137299868
0.166236752896856,0.941275137203235
0.166236752996856,0.9194265906604675
0.167,0.9194226830625768
0.168,0.9192265364973148
0.169,0.9188146342780429
0.17,0.9181879584543914
0.171,0.9173474768549524
0.17200000000000001,0.916294148000714
0.17281078049455245,0.9152845406247819
0.17281078059455246,0.937239994830407
0.17281078069455247,0.9372399948005108
0.17300000000000001,0.9371801575745944
0.17400000000000002,0.936755452147024
0.17500000000000002,0.936148719594076
0.176,0.9353604637574359
0.177,0.9343911367331118
0.17790452416603575,0.9333587321996353
0.17790452426603576,0.933358732077336
0.17790452436603577,0.9119153861773882
0.178,0.9118926903753369
0.179,0.9115367301897056
0.18,0.910965580579519
0.181,0.9101802383444845
0.18158988015240018,0.9096169479384719
0.1815898802524002,0.9312372431250335
0.1815898803524002,0.9312372431227868
0.182,0.9312124305311478
0.183,0.9310213705112216
0.184,0.9306456616810761
0.185,0.9300859216061758
0.186,0.9293427282933985
0.187,0.928416624757153
0.188,0.9273081239483721
0.189,0.9260177140126453
0.1894570896953963,0.9253674317615054
0.1894570897953963,0.9253674316150958
0.1894570898953963,0.9042916950233935
0.19,0.9039827779564531
0.19041797515260928,0.9037019805151614
0.19041797525260928,0.925010049431052
0.1904179753526093,0.925010049455584
0.191,0.9251210492796282
0.192,0.9251636395810359
0.193,0.9250195763502386
0.194,0.9246895344869226
0.195,0.9241741616143313
0.196,0.9234740813409908
0.197,0.9225898968844508
0.198,0.9215221950288263
0.199,0.9202715503872634
0.19929320819026888,0.9198702493668349
0.1992932082902689,0.9408870197267032
0.1992932083902689,0.9408870196802894
0.2,0.9405196171395283
0.20090560048494682,0.9399339499580135
0.20090560058494683,0.9399339498862215
0.20090560068494684,0.9191927985982156
0.201,0.919210663895432
0.202,0.9192971130602322
0.203,0.9191961677080128
0.20400000000000001,0.9189084995259686
0.20500000000000002,0.9184347670582987
0.20600000000000002,0.9177756182412248
0.20700000000000002,0.9169316932665854
0.20800000000000002,0.9159036277500228
0.20821390409516854,0.9156598742137525
0.20821390419516855,0.93640452066837
0.20821390429516856,0.9364045206427829
0.209,0.9361540356206092
0.21,0.9356929616426812
0.211,0.9350727264323262
0.212,0.9342936428531338
0.21225928586198722,0.9340657390534743
0.21225928596198723,0.9340657389635229
0.21225928606198724,0.9136299747782676
0.213,0.9135664615646775
0.214,0.9133180072974062
0.215,0.9128832075597882
0.216,0.9122627188483929
0.217,0.911457200821283
0.21717854858210733,0.9112939597481108
0.21717854868210734,0.9317841170428949
0.21717854878210735,0.931784117037589
0.218,0.931686041266622
0.219,0.9314198117769961
0.22,0.93099274613585
0.221,0.930405232027262
0.222,0.9296576274154644
0.223,0.9287502636208357
0.22352588603964574,0.9282090998020801
0.22352588613964575,0.9282090996949842
0.22352588623964575,0.9080527457670032
0.224,0.9079288719826087
0.225,0.9075303902988161
0.226,0.9069462930984503
0.22618577026919923,0.9068173946494162
0.22618577036919923,0.9270693398316927
0.22618577046919924,0.9270693398459984
0.227,0.9271318202653801
0.228,0.9270610313566563
0.229,0.9268280389686319
0.23,0.9264332747902496
0.231,0.9258771477834241
0.232,0.9251600464876653
0.233,0.9242823415900644
0.234,0.9232443887439826
0.23471196643835707,0.922407930748377
0.23471196653835708,0.9224079306252048
0.23471196663835708,0.9025077374317478
0.23500000000000001,0.9023836828951379
0.23523432538018668,0.9022714205774325
0.2352343254801867,0.9223002292784328
0.2352343255801867,0.9223002293115934
0.23600000000000002,0.9225060664406654
0.23700000000000002,0.922630374777291
0.23800000000000002,0.9225914099361131
0.23900000000000002,0.922389621718902
0.24,0.9220254441648704
0.241,0.9214992971916632
0.242,0.9208115884961156
0.243,0.9199627157008476
0.244,0.9189530687321225
0.24432308466745573,0.9185925681232027
0.24432308476745573,0.9384122493180558
0.24432308486745574,0.9384122492851226
0.245,0.93815727220262
0.24582315102172336,0.9377609029442291
0.24582315112172337,0.9377609028903268
0.24582315122172338,0.91809594326501
0.246,0.9181402845683148
0.247,0.9182945508178453
0.248,0.9182852037345832
0.249,0.9181126806704132
0.25,0.917777411086134
0.251,0.9172798178770631
0.252,0.9166203189381236
0.253,0.9157993289562967
0.25345102218530485,0.9153763114351817
0.25345102228530486,0.9349999246430194
0.25345102238530487,0.9349999246249895
0.254,0.9348796697156394
0.255,0.9345513920246448
0.256,0.9340822893484395
0.2568642988048876,0.9335635527885454
0.2568642989048876,0.9335635527224557
0.2568642990048876,0.914114887654771
0.257,0.9141299687577028
0.258,0.914148196944395
0.259,0.9140031133215125
0.26,0.9136951375579981
0.261,0.9132246893842374
0.262,0.9125921898781931
0.2626172056151326,0.9121211163979958
0.2626172057151326,0.9315608733678205
0.2626172058151326,0.9315608733641966
0.263,0.9315365794400484
0.264,0.9313748725650794
0.265,0.9310712930714239
0.266,0.9306260960093018
0.267,0.9300395124789654
0.26783963960429813,0.9294379518879362
0.26783963970429814,0.9294379518103677
0.26783963980429815,0.910188353698678
0.268,0.9101843952982247
0.269,0.9100650483682798
0.27,0.9097828340612608
0.271,0.9093381642367253
0.2718207879006875,0.9088520852997188
0.2718207880006875,0.9281194393604781
0.2718207881006875,0.9281194393707188
0.272,0.9281354926606513
0.273,0.9281407690440076
0.274,0.928003283182001
0.275,0.9277233158199654
0.276,0.927301127976455
0.277,0.9267369623026286
0.278,0.9260310446479261
0.27875287998314763,0.9254061659011423
0.27875288008314764,0.9254061658128196
0.27875288018314764,0.9063398871764111
0.279,0.9063012134323484
0.28,0.9060433196326783
0.281,0.9056231192996548
0.2810609999961239,0.9055922438603835
0.2810610000961239,0.9246979684596536
0.2810610001961239,0.9246979684831833
0.28200000000000003,0.9248555621377877
0.28300000000000003,0.9248842799691113
0.28400000000000003,0.9247697940370763
0.28500000000000003,0.9245123813111803
0.28600000000000003,0.9241123042305835
0.28700000000000003,0.9235698118619877
0.28800000000000003,0.9228851412519461
0.289,0.922058518965553
0.28960728702431987,0.9214873362482296
0.2896072871243199,0.9214873361498745
0.2896072872243199,0.9025899154187504
0.29,0.9024783141506424
0.29033714456509785,0.9023625651530406
0.29033714466509786,0.9213168232668054
0.29033714476509787,0.9213168233030266
0.291,0.9215252368913686
0.292,0.921719891673412
0.293,0.9217707596339688
0.294,0.921678121577966
0.295,0.921442247621043
0.296,0.9210633979852267
0.297,0.9205418239846258
0.298,0.9198777691945175
0.299,0.9190714707965602
0.29964859049758813,0.9184725754084461
0.29964859059758814,0.9372849810814095
0.29964859069758815,0.9372849810564992
0.3,0.9371897486104612
0.3004057553520234,0.9370606524906424
0.3004057554520234,0.9370606524563003
0.3004057555520234,0.9183187498878781
0.301,0.9185152831649207
0.302,0.9187310684967671
0.303,0.9188028932525439
0.304,0.9187310247124294
0.305,0.9185157237377345
0.306,0.918157245430435
0.307,0.9176558399716825
0.308,0.917011753633395
0.3089947681341005,0.9162297151807532
0.3089947682341005,0.9349093886773255
0.3089947683341005,0.9349093886625016
0.309,0.934908611415015
0.31,0.9346970810018179
0.311,0.9343603741694617
0.3111508613205299,0.9342987197525654
0.3111508614205299,0.9342987197107547
0.3111508615205299,0.9156999775669732
0.312,0.9158909035333236
0.313,0.9159825881583612
0.314,0.9159304863072485
0.315,0.9157348477277278
0.316,0.9153959200921201
0.317,0.9149139497098785
0.318,0.9142891824037029
0.31837516510559755,0.9140180063219365
0.31837516520559755,0.9325736231002204
0.31837516530559756,0.9325736230950592
0.319,0.9325167979020621
0.32,0.9323236515504257
0.321,0.9320048370943638
0.3218449072470187,0.9316376220400071
0.3218449073470187,0.9316376219912447
0.3218449074470187,0.9131705453237782
0.322,0.9132005855488492
0.323,0.9133111264783501
0.324,0.913277863918116
0.325,0.9131010350750686
0.326,0.9127808783611605
0.327,0.9123176339980276
0.3277893227127925,0.9118510988620103
0.3277893228127925,0.9302909338883657
0.3277893229127925,0.9302909338924267
0.328,0.9302966846158696
0.329,0.9302475014396986
0.33,0.9300720990375215
0.331,0.929770628805428
0.332,0.9293432241737297
0.3324899578311461,0.9290878827221839
0.3324899579311461,0.9290878826669878
0.3324899580311461,0.9107417364764238
0.333,0.9107892916157725
0.334,0.9107740149681571
0.335,0.9106152021660056
0.336,0.9103130809165205
0.337,0.90986788356305
0.3372368327810604,0.9097415169575747
0.33723683288106043,0.928073484677503
0.33723683298106044,0.9280734846903363
0.338,0.9281345053962653
0.339,0.9281027766736852
0.34,0.9279445102680018
0.341,0.9276598544232956
0.342,0.9272489422753174
0.343,0.9267118926681691
0.34308787037782296,0.9266586766827976
0.34308787047782296,0.9266586766216819
0.343087870577823,0.9084233969262435
0.34400000000000003,0.9084194007264766
0.34500000000000003,0.9082778690882765
0.34600000000000003,0.9079930940255112
0.34671733493770734,0.9077007079538538
0.34671733503770735,0.9259323985687135
0.34671733513770736,0.9259323985898638
0.34700000000000003,0.9259871017728949
0.34800000000000003,0.9260991325200021
0.34900000000000003,0.9260842180724309
0.35000000000000003,0.9259425150551851
0.35100000000000003,0.925674166983737
0.352,0.9252793048354169
0.353,0.9247580477720507
0.35364032005725987,0.9243579486873154
0.3536403201572599,0.9243579486207885
0.3536403202572599,0.9062240650726124
0.354,0.9062141727001224
0.355,0.9060892452233407
0.356,0.9058211740596045
0.35623051426710617,0.9057391006151763
0.3562305143671062,0.9238778131616836
0.3562305144671062,0.9238778131906895
0.357,0.9240632950865841
0.358,0.9241917339288355
0.359,0.9241930417860047
0.36,0.9240673668747078
0.361,0.9238148466864904
0.362,0.9234356084815849
0.363,0.9229297699284009
0.364,0.922297439885287
0.36414882115465763,0.9221925290200944
0.36414882125465764,0.9221925289486606
0.36414882135465765,0.9041510971307788
0.365,0.9040493005235869
0.36577609930662414,0.9038661685427478
0.36577609940662414,0.9219189412051043
0.36577609950662415,0.9219189412415042
0.366,0.9219972424957367
0.367,0.9222689140035472
0.368,0.9224131688728804
0.369,0.9224301549740025
0.37,0.922320011304084
0.371,0.9220828682689594
0.372,0.9217188481082497
0.373,0.9212280654611649
0.374,0.9206106280699136
0.3746147450519022,0.920168243370505
0.3746147451519022,0.9201682432946545
0.3746147452519022,0.9022107851676642
0.375,0.9021578248739426
0.3753538603525765,0.9020904957632889
0.3753538604525765,0.9200641337919596
0.3753538605525765,0.9200641338352938
0.376,0.9203174752438675
0.377,0.9206045126763951
0.378,0.920764047072987
0.379,0.9207962144870553
0.38,0.9207011440585884
0.381,0.9204789582399346
0.382,0.9201297731600452
0.383,0.9196536991248047
0.384,0.9190508412507056
0.38496360805087926,0.9183500697600795
0.38496360815087927,0.9362511712604696
0.3849636082508793,0.9362511712459386
0.385,0.9362458091112553
0.38503933552525127,0.936239846890404
0.3850393356252513,0.9362398468750274
0.3850393357252513,0.9183582981747549
0.386,0.9187685601891703
0.387,0.9190704478859121
0.388,0.9192447786697074
0.389,0.9192916764999455
0.39,0.9192112601645115
0.391,0.9190036434557854
0.392,0.9186689354806656
0.393,0.918207241102544
0.394,0.9176186615127644
0.39460519225181023,0.9172008679198453
0.39460519235181024,0.9350358481209127
0.39460519245181025,0.9350358481117954
0.395,0.9349911282106349
0.3954237218223188,0.9349237209270419
0.3954237219223188,0.934923720908763
0.3954237220223188,0.9171103841252692
0.396,0.9173506413963453
0.397,0.9176669212301833
0.398,0.9178556163506129
0.399,0.917916838446331
0.4,0.9178506955760177
0.401,0.9176572922998253
0.402,0.9173367299408994
0.403,0.9168891069751239
0.404,0.9163145195469219
0.40427850111247376,0.9161319053739708
0.4042785012124738,0.9339070189926862
0.4042785013124738,0.9339070189886163
0.405,0.9338484551185402
0.4057689298888062,0.9337217703076187
0.4057689299888062,0.933721770286833
0.4057689300888062,0.9159692729914989
0.406,0.9160637463556711
0.40700000000000003,0.9163940145870938
0.40800000000000003,0.9165966908247961
0.40900000000000003,0.9166718743921995
0.41000000000000003,0.916619662339072
0.41100000000000003,0.9164401495329462
0.41200000000000003,0.9161334288770179
0.41300000000000003,0.915699591652954
0.4139834604343183,0.9151490370529317
0.4139834605343183,0.9328703996243912
0.4139834606343183,0.9328703996249985
0.41400000000000003,0.9328704848120563
0.41500000000000004,0.9328185120615887
0.41600000000000004,0.9326541900799157
0.41607589204331497,0.932637133956825
0.416075892143315,0.9326371339339248
0.416075892243315,0.9149383910792975
0.417,0.9152517198514888
0.418,0.9154680406236888
0.419,0.9155568648030883
0.42,0.9155182782315769
0.421,0.9153523657171232
0.422,0.915059211212173
0.423,0.9146388981140551
0.4237200332264865,0.914257563700738
0.4237200333264865,0.9319311717633268
0.4237200334264865,0.931931171768242
0.424,0.9319405188274329
0.425,0.9319018787052399
0.426,0.9317507347615513
0.42634545534209656,0.9316723833640465
0.42634545544209657,0.9316723833394243
0.4263454555420966,0.9140205632306093
0.427,0.9142399637814813
0.428,0.9144696370461904
0.429,0.9145718215047366
0.43,0.9145465916594575
0.431,0.914394021970122
0.432,0.9141141869963247
0.433,0.913707161659348
0.43348821948897864,0.9134622598699688
0.43348821958897865,0.9310940102599788
0.43348821968897866,0.9310940102688272
0.434,0.9311245366131305
0.435,0.9310990163663815
0.436,0.9309608646999583
0.43657838883099676,0.9308295616350786
0.43657838893099676,0.9308295616091209
0.43657838903099677,0.9132180549551999
0.437,0.9133586286472251
0.438,0.9136014049290034
0.439,0.9137167085041724
0.44,0.9137046024603102
0.441,0.9135651506863313
0.442,0.9132984179817663
0.443,0.9129044702833435
0.4432880562126515,0.9127674002412522
0.4432880563126515,0.9303631086735006
0.4432880564126515,0.9303631086859107
0.444,0.930422873618451
0.445,0.9304102883887007
0.446,0.9302849679603804
0.4467753898463592,0.9301102180685024
0.44677538994635924,0.9301102180415968
0.44677539004635924,0.9125326096354859
0.447,0.9126075692554642
0.448,0.9128632398063079
0.449,0.9129914592247288
0.45,0.9129922791562729
0.451,0.9128657527523559
0.452,0.9126119347487791
0.453,0.9122308816597408
0.453119617596057,0.9121767837127254
0.453119617696057,0.9297422028129246
0.45311961779605703,0.9297422028285234
0.454,0.9298357843751511
0.455,0.929835977115169
0.456,0.9297233520535932
0.45693708949820544,0.929515438131254
0.45693708959820545,0.9295154381037823
0.45693708969820546,0.9119654807414768
0.457,0.9119866268209315
0.458,0.9122550219228632
0.459,0.9123959906110062
0.46,0.9124095731029511
0.461,0.9122958116940356
0.462,0.9120547508069802
0.46298301548209086,0.9116937548261916
0.4629830155820909,0.9292345917727595
0.4629830156820909,0.9292345917911732
0.463,0.9292377030213936
0.464,0.9293634564940781
0.465,0.9293762978189721
0.466,0.9292762577651236
0.467,0.929063353242697
0.46706405744602963,0.9290458688063472
0.46706405754602964,0.929045868778691
0.46706405764602965,0.9115174590802051
0.468,0.9117766274785226
0.46900000000000003,0.911930214475541
0.47000000000000003,0.9119564298990118
0.47100000000000003,0.9118553051115202
0.47200000000000003,0.9116268740202775
0.47287840002047504,0.9113212221881409
0.47287840012047505,0.9288431561159338
0.47287840022047506,0.928843156136791
0.47300000000000003,0.9288676823720098
0.47400000000000003,0.9290060218897285
0.47500000000000003,0.9290314098889312
0.47600000000000003,0.9289438702722203
0.47700000000000004,0.9287434134639861
0.47715680605886907,0.928701739351849
0.4771568061588691,0.9287017393243864
0.4771568062588691,0.9111888951609634
0.47800000000000004,0.9114279374072617
0.47900000000000004,0.9115940463854384
0.48,0.9116327983491234
0.481,0.9115442136887923
0.482,0.9113283156348564
0.48280596056529346,0.9110616736115541
0.48280596066529347,0.9285703729273534
0.4828059607652935,0.928570372950279
0.483,0.9286127307251796
0.484,0.9287635654770474
0.485,0.9288014255065739
0.486,0.9287263277782597
0.487,0.9285382760306132
0.4872157940360107,0.9284828775528202
0.4872157941360107,0.9284828775259297
0.4872157942360107,0.9109797167927137
0.488,0.9112088439280212
0.489,0.9113874123224078
0.49,0.911438637209235
0.491,0.9113625280016114
0.492,0.9111590971286966
0.4927659268202311,0.9109171877526849
0.49276592692023113,0.9284183275121357
0.49276592702023114,0.9284183275367569
0.493,0.9284728644270717
0.494,0.9286361315300934
0.495,0.928686415998548
0.496,0.928623727841946
0.497,0.9284480639694469
0.4972414295520792,0.9283887215740751
0.4972414296520792,0.9283887215481311
0.4972414297520792,0.9108894420499043
0.498,0.9111192550458744
0.499,0.9113102532915953
0.5,0.9113739198859323
0.501,0.9113102532915955
0.502,0.9111192550458747
0.5027585702479208,0.9108894420499043
0.5027585703479208,0.9283887215481312
0.5027585704479208,0.9283887215740751
0.503,0.9284480639694471
0.504,0.928623727841946
0.505,0.9286864159985481
0.506,0.9286361315300931
0.507,0.9284728644270717
0.5072340729797687,0.9284183275367569
0.5072340730797688,0.9284183275121356
0.5072340731797688,0.9109171877526847
0.508,0.9111590971286967
0.509,0.9113625280016112
0.51,0.9114386372092349
0.511,0.9113874123224079
0.512,0.9112088439280212
0.5127842057639893,0.9109797167927136
0.5127842058639893,0.9284828775259297
0.5127842059639893,0.9284828775528202
0.513,0.928538276030613
0.514,0.9287263277782595
0.515,0.9288014255065736
0.516,0.9287635654770472
0.517,0.9286127307251794
0.5171940392347064,0.9285703729502787
0.5171940393347064,0.9285703729273533
0.5171940394347064,0.9110616736115538
0.518,0.9113283156348562
0.519,0.9115442136887919
0.52,0.911632798349123
0.521,0.9115940463854373
0.522,0.9114279374072622
0.522843193741131,0.9111888951609632
0.522843193841131,0.9287017393243857
0.522843193941131,0.9287017393518487
0.523,0.9287434134639849
0.524,0.9289438702722205
0.525,0.9290314098889308
0.526,0.929006021889729
0.527,0.9288676823720092
0.527121599779525,0.9288431561367902
0.527121599879525,0.9288431561159322
0.527121599979525,0.9113212221881393
0.528,0.9116268740202776
0.529,0.911855305111519
0.53,0.9119564298990118
0.531,0.91193021447554
0.532,0.9117766274785225
0.5329359423539703,0.9115174590802048
0.5329359424539704,0.9290458687786907
0.5329359425539704,0.9290458688063468
0.533,0.9290633532426965
0.534,0.9292762577651239
0.535,0.929376297818972
0.536,0.9293634564940787
0.537,0.9292377030213935
0.5370169843179092,0.9292345917911726
0.5370169844179092,0.9292345917727588
0.5370169845179092,0.9116937548261913
0.538,0.9120547508069808
0.539,0.912295811694035
0.54,0.9124095731029515
0.541,0.9123959906110058
0.542,0.9122550219228638
0.543,0.9119866268209302
0.5430629103017945,0.9119654807414768
0.5430629104017946,0.9295154381037825
0.5430629105017946,0.9295154381312541
0.544,0.9297233520535932
0.545,0.9298359771151677
0.546,0.9298357843751511
0.546880382203943,0.9297422028285234
0.546880382303943,0.9297422028129245
0.546880382403943,0.9121767837127251
0.547,0.9122308816597409
0.548,0.9126119347487792
0.549,0.912865752752355
0.55,0.9129922791562737
0.551,0.9129914592247289
0.552,0.9128632398063083
0.553,0.9126075692554642
0.5532246099536409,0.9125326096354859
0.5532246100536409,0.930110218041596
0.5532246101536409,0.9301102180685024
0.554,0.9302849679603808
0.555,0.9304102883887
0.556,0.930422873618451
0.5567119435873484,0.9303631086859102
0.5567119436873484,0.9303631086734998
0.5567119437873485,0.9127674002412511
0.557,0.9129044702833427
0.558,0.9132984179817671
0.559,0.9135651506863306
0.56,0.9137046024603106
0.561,0.9137167085041727
0.562,0.9136014049290034
0.5630000000000001,0.9133586286472238
0.5634216109690032,0.9132180549551999
0.5634216110690032,0.9308295616091209
0.5634216111690032,0.9308295616350787
0.5640000000000001,0.9309608646999582
0.5650000000000001,0.9310990163663813
0.5660000000000001,0.931124536613131
0.5665117803110215,0.9310940102688251
0.5665117804110215,0.9310940102599784
0.5665117805110215,0.9134622598699667
0.5670000000000001,0.9137071616593491
0.5680000000000001,0.9141141869963252
0.5690000000000001,0.9143940219701218
0.5700000000000001,0.9145465916594575
0.5710000000000001,0.9145718215047366
0.5720000000000001,0.9144696370461901
0.5730000000000001,0.9142399637814809
0.5736545444579033,0.914020563230609
0.5736545445579033,0.9316723833394238
0.5736545446579033,0.9316723833640467
0.5740000000000001,0.9317507347615513
0.5750000000000001,0.931901878705239
0.5760000000000001,0.9319405188274333
0.5762799665735134,0.931931171768241
0.5762799666735134,0.9319311717633268
0.5762799667735135,0.9142575637007369
0.577,0.9146388981140547
0.578,0.9150592112121735
0.579,0.9153523657171232
0.58,0.9155182782315769
0.581,0.9155568648030878
0.582,0.9154680406236892
0.583,0.9152517198514881
0.5839241077566851,0.9149383910792975
0.5839241078566851,0.9326371339339231
0.5839241079566851,0.9326371339568247
0.584,0.9326541900799155
0.585,0.9328185120615885
0.586,0.932870484812056
0.5860165393656818,0.9328703996249993
0.5860165394656818,0.9328703996243914
0.5860165395656818,0.915149037052933
0.587,0.915699591652954
0.588,0.9161334288770178
0.589,0.9164401495329462
0.59,0.9166196623390719
0.591,0.9166718743921995
0.592,0.9165966908247962
0.593,0.9163940145870938
0.594,0.9160637463556711
0.5942310699111938,0.9159692729914988
0.5942310700111938,0.9337217702868328
0.5942310701111938,0.9337217703076185
0.595,0.9338484551185404
0.5957214986875261,0.9339070189886162
0.5957214987875261,0.9339070189926866
0.5957214988875261,0.9161319053739704
0.596,0.9163145195469217
0.597,0.9168891069751239
0.598,0.9173367299408994
0.599,0.9176572922998253
0.6,0.9178506955760176
0.601,0.9179168384463307
0.602,0.9178556163506131
0.603,0.9176669212301833
0.604,0.917350641396345
0.6045762779776811,0.9171103841252695
0.6045762780776811,0.9349237209087624
0.6045762781776811,0.9349237209270421
0.605,0.9349911282106348
0.6053948075481899,0.9350358481117953
0.6053948076481899,0.9350358481209119
0.6053948077481899,0.9172008679198452
0.606,0.9176186615127643
0.607,0.918207241102544
0.608,0.9186689354806656
0.609,0.9190036434557853
0.61,0.9192112601645115
0.611,0.9192916764999453
0.612,0.9192447786697073
0.613,0.9190704478859121
0.614,0.9187685601891703
0.6149606642747487,0.9183582981747547
0.6149606643747487,0.9362398468750276
0.6149606644747487,0.9362398468904038
0.615,0.9362458091112555
0.6150363917491207,0.9362511712459385
0.6150363918491207,0.9362511712604696
0.6150363919491207,0.9183500697600796
0.616,0.9190508412507056
0.617,0.9196536991248045
0.618,0.9201297731600453
0.619,0.9204789582399346
0.62,0.9207011440585885
0.621,0.9207962144870553
0.622,0.9207640470729869
0.623,0.9206045126763953
0.624,0.9203174752438675
0.6246461394474234,0.9200641338352933
0.6246461395474234,0.92006413379196
0.6246461396474234,0.9020904957632888
0.625,0.9021578248739428
0.6253852547480978,0.902210785167664
0.6253852548480978,0.9201682432946543
0.6253852549480978,0.9201682433705048
0.626,0.9206106280699135
0.627,0.9212280654611649
0.628,0.9217188481082499
0.629,0.9220828682689592
0.63,0.9223200113040843
0.631,0.9224301549740025
0.632,0.9224131688728804
0.633,0.9222689140035473
0.634,0.9219972424957366
0.6342239004933758,0.9219189412415041
0.6342239005933759,0.9219189412051041
0.6342239006933759,0.9038661685427479
0.635,0.9040493005235869
0.6358511786453424,0.904151097130779
0.6358511787453424,0.9221925289486604
0.6358511788453424,0.9221925290200941
0.636,0.9222974398852868
0.637,0.9229297699284011
0.638,0.9234356084815852
0.639,0.9238148466864905
0.64,0.9240673668747078
0.641,0.9241930417860048
0.642,0.9241917339288357
0.643,0.9240632950865841
0.6437694855328939,0.9238778131906894
0.6437694856328939,0.9238778131616839
0.6437694857328939,0.9057391006151758
0.644,0.9058211740596044
0.645,0.9060892452233407
0.646,0.9062141727001225
0.6463596797427401,0.9062240650726122
0.6463596798427401,0.9243579486207883
0.6463596799427401,0.9243579486873155
0.647,0.9247580477720507
0.648,0.925279304835417
0.649,0.925674166983736
0.65,0.9259425150551845
0.651,0.9260842180724311
0.652,0.9260991325200022
0.653,0.9259871017728947
0.6532826648622926,0.9259323985898632
0.6532826649622926,0.9259323985687131
0.6532826650622926,0.9077007079538539
0.654,0.9079930940255115
0.655,0.9082778690882761
0.656,0.9084194007264771
0.6569121294221769,0.9084233969262434
0.6569121295221769,0.9266586766216817
0.6569121296221769,0.9266586766827981
0.657,0.9267118926681704
0.658,0.9272489422753175
0.659,0.9276598544232956
0.66,0.9279445102680018
0.661,0.928102776673685
0.662,0.928134505396265
0.6627631670189394,0.9280734846903369
0.6627631671189395,0.928073484677502
0.6627631672189395,0.9097415169575749
0.663,0.9098678835630499
0.664,0.9103130809165207
0.665,0.9106152021660048
0.666,0.9107740149681569
0.667,0.9107892916157727
0.6675100419688538,0.9107417364764236
0.6675100420688538,0.9290878826669875
0.6675100421688538,0.9290878827221836
0.668,0.9293432241737299
0.669,0.9297706288054278
0.67,0.9300720990375199
0.671,0.9302475014396983
0.672,0.9302966846158697
0.6722106770872075,0.930290933892427
0.6722106771872075,0.9302909338883654
0.6722106772872075,0.9118510988620104
0.673,0.9123176339980279
0.674,0.9127808783611604
0.675,0.9131010350750687
0.676,0.9132778639181157
0.677,0.9133111264783503
0.678,0.9132005855488502
0.6781550925529813,0.9131705453237788
0.6781550926529814,0.9316376219912442
0.6781550927529814,0.9316376220400077
0.679,0.9320048370943634
0.68,0.9323236515504252
0.681,0.9325167979020624
0.6816248346944024,0.9325736230950601
0.6816248347944024,0.9325736231002207
0.6816248348944024,0.9140180063219361
0.682,0.9142891824037025
0.683,0.9149139497098785
0.684,0.9153959200921197
0.685,0.915734847727728
0.686,0.9159304863072484
0.687,0.9159825881583603
0.6880000000000001,0.9158909035333248
0.68884913847947,0.9156999775669736
0.68884913857947,0.9342987197107537
0.6888491386794701,0.9342987197525652
0.6890000000000001,0.9343603741694613
0.6900000000000001,0.9346970810018175
0.6910000000000001,0.934908611415015
0.6910052316658996,0.9349093886625017
0.6910052317658996,0.9349093886773258
0.6910052318658996,0.9162297151807527
0.6920000000000001,0.9170117536333948
0.6930000000000001,0.9176558399716838
0.6940000000000001,0.9181572454304348
0.6950000000000001,0.918515723737735
0.6960000000000001,0.9187310247124292
0.6970000000000001,0.9188028932525443
0.6980000000000001,0.9187310684967677
0.6990000000000001,0.9185152831649206
0.6995942444479765,0.9183187498878794
0.6995942445479765,0.9370606524562997
0.6995942446479765,0.9370606524906437
0.7000000000000001,0.9371897486104612
0.7003514093024119,0.9372849810564979
0.7003514094024119,0.9372849810814097
0.7003514095024119,0.9184725754084456
0.7010000000000001,0.9190714707965593
0.7020000000000001,0.919877769194518
0.7030000000000001,0.9205418239846263
0.704,0.9210633979852271
0.705,0.9214422476210443
0.706,0.9216781215779657
0.707,0.9217707596339692
0.708,0.921719891673412
0.709,0.9215252368913682
0.709662855234902,0.9213168233030261
0.709662855334902,0.9213168232668046
0.709662855434902,0.9023625651530399
0.71,0.902478314150643
0.7103927127756802,0.9025899154187502
0.7103927128756802,0.9214873361498748
0.7103927129756802,0.9214873362482302
0.711,0.9220585189655532
0.712,0.9228851412519461
0.713,0.9235698118619879
0.714,0.9241123042305837
0.715,0.9245123813111803
0.716,0.9247697940370763
0.717,0.9248842799691113
0.718,0.924855562137788
0.7189389998038762,0.9246979684831826
0.7189389999038762,0.9246979684596539
0.7189390000038762,0.9055922438603835
0.719,0.9056231192996548
0.72,0.9060433196326787
0.721,0.9063012134323484
0.7212471198168523,0.9063398871764116
0.7212471199168523,0.9254061658128202
0.7212471200168523,0.9254061659011419
0.722,0.9260310446479261
0.723,0.9267369623026287
0.724,0.9273011279764551
0.725,0.9277233158199654
0.726,0.9280032831820011
0.727,0.9281407690440077
0.728,0.9281354926606513
0.7281792118993125,0.9281194393707195
0.7281792119993125,0.928119439360479
0.7281792120993125,0.9088520852997194
0.729,0.9093381642367253
0.73,0.9097828340612607
0.731,0.91006504836828
0.732,0.9101843952982247
0.7321603601957017,0.9101883536986778
0.7321603602957018,0.9294379518103684
0.7321603603957018,0.9294379518879351
0.733,0.9300395124789657
0.734,0.9306260960093017
0.735,0.9310712930714237
0.736,0.9313748725650793
0.737,0.9315365794400485
0.7373827941848673,0.931560873364196
0.7373827942848673,0.9315608733678206
0.7373827943848673,0.9121211163979958
0.738,0.9125921898781929
0.739,0.9132246893842373
0.74,0.9136951375579981
0.741,0.9140031133215125
0.742,0.914148196944395
0.743,0.9141299687577027
0.7431357009951124,0.9141148876547712
0.7431357010951124,0.9335635527224557
0.7431357011951124,0.9335635527885455
0.744,0.9340822893484393
0.745,0.9345513920246447
0.746,0.9348796697156392
0.7465489776146952,0.9349999246249893
0.7465489777146952,0.9349999246430197
0.7465489778146952,0.9153763114351818
0.747,0.9157993289562966
0.748,0.9166203189381239
0.749,0.9172798178770631
0.75,0.917777411086134
0.751,0.918112680670413
0.752,0.918285203734583
0.753,0.9182945508178453
0.754,0.9181402845683148
0.7541768487782765,0.9180959432650103
0.7541768488782765,0.9377609028903268
0.7541768489782765,0.9377609029442292
0.755,0.9381572722026197
0.7556769151325443,0.9384122492851225
0.7556769152325443,0.938412249318056
0.7556769153325443,0.9185925681232026
0.756,0.9189530687321225
0.757,0.9199627157008479
0.758,0.9208115884961156
0.759,0.9214992971916631
0.76,0.9220254441648705
0.761,0.9223896217189026
0.762,0.9225914099361124
0.763,0.9226303747772908
0.764,0.922506066440665
0.7647656744198132,0.9223002293115937
0.7647656745198133,0.9223002292784327
0.7647656746198133,0.902271420577433
0.765,0.902383682895138
0.7652880333616429,0.9025077374317472
0.7652880334616429,0.9224079306252041
0.7652880335616429,0.9224079307483765
0.766,0.9232443887439813
0.767,0.9242823415900645
0.768,0.9251600464876649
0.769,0.9258771477834239
0.77,0.9264332747902503
0.771,0.9268280389686319
0.772,0.9270610313566564
0.773,0.9271318202653797
0.7738142295308008,0.9270693398459996
0.7738142296308008,0.9270693398316923
0.7738142297308008,0.9068173946494166
0.774,0.90694629309845
0.775,0.9075303902988167
0.776,0.9079288719826092
0.7764741137603542,0.908052745767003
0.7764741138603543,0.9282090996949841
0.7764741139603543,0.92820909980208
0.777,0.9287502636208359
0.778,0.9296576274154651
0.779,0.9304052320272648
0.78,0.9309927461358503
0.781,0.9314198117769961
0.782,0.9316860412666222
0.7828214512178926,0.9317841170375889
0.7828214513178926,0.9317841170428952
0.7828214514178926,0.9112939597481109
0.783,0.9114572008212832
0.784,0.9122627188483936
0.785,0.9128832075597878
0.786,0.9133180072974061
0.787,0.9135664615646776
0.7877407139380127,0.9136299747782678
0.7877407140380127,0.9340657389635234
0.7877407141380127,0.9340657390534749
0.788,0.9342936428531333
0.789,0.9350727264323273
0.79,0.9356929616426812
0.791,0.9361540356206094
0.7917860957048314,0.9364045206427821
0.7917860958048314,0.9364045206683695
0.7917860959048314,0.9156598742137528
0.792,0.9159036277500223
0.793,0.9169316932665852
0.794,0.9177756182412252
0.795,0.9184347670582976
0.796,0.9189084995259683
0.797,0.9191961677080119
0.798,0.9192971130602314
0.799,0.9192106638954324
0.7990943993150531,0.9191927985982153
0.7990943994150531,0.9399339498862223
0.7990943995150531,0.9399339499580146
0.8,0.9405196171395278
0.8007067916097311,0.9408870196802894
0.8007067917097311,0.9408870197267031
0.8007067918097311,0.9198702493668359
0.801,0.9202715503872632
0.802,0.9215221950288257
0.803,0.9225898968844517
0.804,0.923474081340992
0.805,0.9241741616143312
0.806,0.9246895344869225
0.807,0.9250195763502386
0.808,0.9251636395810373
0.809,0.9251210492796287
0.8095820246473907,0.9250100494555841
0.8095820247473907,0.9250100494310519
0.8095820248473907,0.9037019805151615
0.81,0.9039827779564527
0.8105429101046037,0.9042916950233936
0.8105429102046037,0.9253674316150959
0.8105429103046037,0.9253674317615052
0.811,0.9260177140126459
0.812,0.9273081239483735
0.8130000000000001,0.9284166247571523
0.8140000000000001,0.9293427282933983
0.8150000000000001,0.9300859216061756
0.8160000000000001,0.9306456616810753
0.8170000000000001,0.9310213705112204
0.8180000000000001,0.9312124305311469
0.8184101196475997,0.9312372431227866
0.8184101197475997,0.9312372431250334
0.8184101198475997,0.9096169479384723
0.8190000000000001,0.9101802383444845
0.8200000000000001,0.9109655805795193
0.8210000000000001,0.9115367301897053
0.8220000000000001,0.9118926903753375
0.8220954756339642,0.9119153861773879
0.8220954757339642,0.9333587320773362
0.8220954758339643,0.9333587321996355
0.8230000000000001,0.9343911367331106
0.8240000000000001,0.9353604637574366
0.8250000000000001,0.9361487195940754
0.8260000000000001,0.9367554521470237
0.8270000000000001,0.9371801575745953
0.8271892193054475,0.9372399948005107
0.8271892194054475,0.9372399948304068
0.8271892195054475,0.915284540624782
0.8280000000000001,0.9162941480007143
0.8290000000000001,0.917347476854953
0.8300000000000001,0.9181879584543905
0.8310000000000001,0.9188146342780424
0.8320000000000001,0.9192265364973153
0.833,0.9194226830625764
0.833763247003144,0.9194265906604678
0.833763247103144,0.9412751372032354
0.833763247203144,0.941275137299868
0.834,0.9414989182437139
0.835,0.9423337387022874
0.8359172589212776,0.9429423063274593
0.8359172590212776,0.9429423063855977
0.8359172591212776,0.9206264567602497
0.836,0.9207625815665217
0.837,0.9222943854571266
0.838,0.923616166299175
0.839,0.9247270916086152
0.84,0.9256263128981279
0.841,0.9263129583356682
0.842,0.9267861257783679
0.843,0.9270448762364351
0.844,0.9270882278215371
0.8445919361779104,0.9270119841160117
0.8445919362779104,0.9270119840967128
0.8445919363779104,0.9043078418786381
0.845,0.9046642761604898
0.8455599077222363,0.9050857095663382
0.8455599078222363,0.9273825198933439
0.8455599079222363,0.9273825200716368
0.846,0.9281470895461538
0.847,0.9297348330251088
0.848,0.9311143730911
0.849,0.9322850623829163
0.85,0.9332462171650386
0.851,0.9339971078561453
0.852,0.9345369499525258
0.853,0.9348648954115003
0.8532106747210748,0.9349068771974702
0.8532106748210748,0.9349068772151543
0.8532106749210748,0.9117834548833618
0.854,0.9127672011764806
0.855,0.9137915066980635
0.856,0.9145662902874665
0.857,0.9150900748093647
0.8575025612022419,0.9152580738242087
0.8575025613022419,0.9380527681724502
0.8575025614022419,0.9380527683161097
0.858,0.9387419623371143
0.859,0.939973438456348
0.86,0.940998845266604
0.861,0.9418176721973153
0.8617705799265618,0.942307346921654
0.8617705800265618,0.9423073469772056
0.8617705801265618,0.9187300444470627
0.862,0.9191315577447834
0.863,0.9207313839928646
0.864,0.922085734223431
0.865,0.9231932906520707
0.866,0.9240527166127726
0.867,0.9246626458087435
0.868,0.925021672055991
0.869,0.925128339615022
0.8696130664295076,0.9250683035472921
0.8696130665295077,0.9484183061071398
0.8696130666295077,0.948418306213903
0.87,0.9488163517306227
0.8702683847114877,0.9490747542935726
0.8702683848114877,0.9490747543871536
0.8702683849114877,0.9250047199854369
0.871,0.9265651016864754
0.872,0.9284893462273591
0.873,0.9301718393754687
0.874,0.9316115903780844
0.875,0.93280757094967
0.876,0.9337587000499125
0.877,0.9344638290436207
0.878,0.9349217273573284
0.87870038251266,0.9350945089548951
0.87870038261266,0.9350945089708379
0.87870038271266,0.9104878490414117
0.879,0.9109285557292462
0.88,0.9122092821357769
0.881,0.913195629723726
0.881920134877111,0.9138412267067336
0.881920134977111,0.9378130291510659
0.881920135077111,0.9378130293412159
0.882,0.9379641360855534
0.883,0.9397279265547802
0.884,0.9412538539912492
0.885,0.942541349377112
0.886,0.9435897524661806
0.887,0.9443982916105076
0.8870623435136302,0.9444407358712497
0.8870623436136302,0.9444407359385807
0.8870623437136302,0.9192475277254297
0.888,0.9210982305946642
0.889,0.9227928075045787
0.89,0.9241973321218909
0.891,0.9253098481818911
0.892,0.9261283568887059
0.893,0.9266507983533089
0.894,0.9268750336627524
0.8944627990077483,0.9268772523917528
0.8944627991077483,0.9515471713243956
0.8944627992077483,0.951547171463045
0.895,0.952258795090026
0.8953494086992554,0.9526860062678044
0.8953494087992554,0.9526860063860509
0.8953494088992554,0.9268490494338836
0.896,0.928552010324442
0.897,0.930937798429383
0.898,0.9330416465498891
0.899,0.9348622834589715
0.9,0.9363983902254394
0.901,0.937648572203949
0.902,0.9386113310864428
0.903,0.9392850372291273
0.9035559541059335,0.939533914293454
0.9035559542059335,0.9395339143301163
0.9035559543059335,0.9129871323576286
0.904,0.9138401728368258
0.905,0.9155094772435035
0.906,0.9168273868580609
0.907,0.9177905714089973
0.9072965433519301,0.9180075114822742
0.9072965434519301,0.9434602246209679
0.9072965435519301,0.9434602248482918
0.908,0.944991560681716
0.909,0.9469349486687795
0.91,0.9486039461140012
0.911,0.9499981432231379
0.9116754143132295,0.9507840377206158
0.9116754144132295,0.9507840378276633
0.9116754145132295,0.9234504037409441
0.912,0.9243494820216435
0.913,0.9268956094540809
0.914,0.9291019079136047
0.915,0.9309658961409851
0.916,0.9324850411357896
0.917,0.9336567172815275
0.918,0.9344781651496321
0.919,0.9349464503475263
0.9197000491080155,0.9350624431732177
0.9197000492080155,0.935062443177263
0.9197000493080155,0.9068512400361665
0.92,0.9074136168056093
0.9205051336329252,0.9082735280793819
0.9205051337329252,0.9345925727511551
0.9205051338329252,0.9345925730885437
0.921,0.9362222452662088
0.922,0.9392712439209696
0.923,0.9419929663786378
0.924,0.9443866715013168
0.925,0.9464515606357681
0.926,0.9481867164581217
0.927,0.9495910399430645
0.9276206291629916,0.9502956481119818
0.9276206292629916,0.9502956482151851
0.9276206293629916,0.9210987914312649
0.928,0.9222463786074045
0.929,0.9249867514044544
0.93,0.9273110856725064
0.931,0.9292150973788063
0.932,0.9306944207815424
0.933,0.9317445408246222
0.934,0.9323607238537243
0.9342263902709691,0.9324394711703059
0.9342263903709691,0.9596675759576863
0.9342263904709691,0.9596675761903212
0.935,0.9613762554327906
0.9354260033781482,0.9622396690105348
0.9354260034781482,0.9622396692067677
0.9354260035781482,0.9319266634740774
0.936,0.9342971404311107
0.937,0.9381186736313802
0.9380000000000001,0.9415474495086003
0.9390000000000001,0.9445823098882817
0.9400000000000001,0.9472221307227564
0.9410000000000001,0.9494657190819147
0.9420000000000001,0.9513117036499005
0.9430000000000001,0.9527584191960755
0.9431024882433924,0.9528840554221597
0.9431024883433924,0.9528840555426884
0.9431024884433924,0.9212949210607468
0.9440000000000001,0.924449968134835
0.9450000000000001,0.9274805500973299
0.9460000000000001,0.9299936581417203
0.9470000000000001,0.9319824421375819
0.9480000000000001,0.9334398508399361
0.9487196214046902,0.9341557233914686
0.9487196215046902,0.962119873169377
0.9487196216046903,0.9621198734866159
0.9490000000000001,0.9629953414166239
0.9500000000000001,0.9658911766162502
0.9506329803477234,0.9675429652977978
0.9506329804477234,0.9675429655477453
0.9506329805477234,0.9344780485065995
0.9510000000000001,0.9364145129048851
0.9520000000000001,0.9413697430052073
0.9530000000000001,0.945855147501464
0.9540000000000001,0.949870880066981
0.9550000000000001,0.9534175076711908
0.9560000000000001,0.9564958259652642
0.9570000000000001,0.9591066530434288
0.957995620704794,0.9612422297100716
0.9579956208047941,0.9612422299013367
0.9579956209047941,0.9264470672301609
0.9580000000000001,0.9264698243099269
0.9590000000000001,0.9313559188635182
0.96,0.9356176299152069
0.961,0.9392465576811506
0.962,0.942234411826138
0.963,0.9445727121400082
0.964,0.9462524479064891
0.9646084821975391,0.9469480855700602
0.9646084822975391,0.9741818489130192
0.9646084823975392,0.9741818492892047
0.965,0.9756253342855356
0.9651616978415273,0.9762045238290151
0.9651616979415273,0.9762045241841676
0.9651616980415273,0.9393465603570118
0.966,0.9453580230446141
0.967,0.9520182744419714
0.968,0.9581319308236689
0.969,0.9637115153360466
0.97,0.9687724905686445
0.971,0.9733331042405128
0.972,0.9774141946241355
0.9720921792952265,0.9777670451116549
0.9720921793952265,0.9777670454923448
0.9720921794952265,0.9383983434480114
0.973,0.9457949789239067
0.974,0.9532814774483717
0.975,0.9600841477490184
0.976,0.9662175040512692
0.977,0.9717009953834562
0.978,0.9765588243293026
0.9787315805353811,0.9797328059647622
0.9787315806353811,0.979732806377336
0.9787315807353811,0.937227687489343
0.979,0.93987709854057
0.98,0.9491695546304993
0.981,0.957552046037411
0.982,0.9650338030098471
0.983,0.971633361447829
0.984,0.9773786326291024
0.9849961358387226,0.9822892398669595
0.9849961359387226,0.982289240320677
0.9849961360387226,0.9357361188382178
0.985,0.9357840648455372
0.986,0.9475487163053846
0.987,0.9580148524107197
0.988,0.9671727030344972
0.989,0.9750324568919486
0.99,0.9816259635553497
0.9907480247850152,0.9857621325954248
0.9907480248850152,0.9857621331043498
0.9907480249850152,0.9337810589525735
0.991,0.9379644282794917
0.992,0.9532718556962245
0.993,0.9664145763958872
0.994,0.9773009182520678
0.995,0.9858970834641527
0.9957279392356306,0.9907348083469205
0.9957279393356306,0.9907348089313788
0.9957279394356306,0.9313510150442721
0.996,0.9387715557194916
0.997,0.9632979785587745
0.998,0.982608248513764
0.999,0.9953619316095756
0.9993122240271182,0.9977611021071777
0.9993122241271182,0.9977611027436799
0.9993122242271182,0.9335122066062257
0.9999999999,0.9999999899999992
1.0,1.0
1.0,1.0


==> data/coverage_fixed_n_wilson_cc_delta_099.csv <==
0.0,1.0
0.0,1.0
1e-10,0.9999999899999992
0.0003289551246224792,0.9676344239726342
0.00032895522462247917,0.9994757282703198
0.00032895532462247915,0.9994757279549862
0.001,0.9953619316095756
0.002,0.9826082485137639
0.0023989547755628115,0.9756108948942928
0.0023989548755628115,0.9981234648372506
0.0023989549755628115,0.9981234646160959
0.003,0.9964853780315128
0.004,0.9922452694950692
0.005,0.9858970834641526
0.0056660032791940335,0.9804263967839273
0.005666003379194033,0.9973765041732326
0.005666003479194033,0.9973765040078792
0.006,0.9967833452506905
0.007,0.9944741614254238
0.008,0.9912568599904519
0.009000000000000001,0.9870079934563823
0.009723762336031361,0.983230891174284
0.00972376243603136,0.9969513763079271
0.00972376253603136,0.9969513761749162
0.01,0.996567678412245
0.011,0.9948859302224141
0.012,0.9926887520325289
0.013000000000000001,0.9899039205397155
0.014,0.9864637794886006
0.014357774754699024,0.9850618511537848
0.014357774854699024,0.9966895083056464
0.014357774954699023,0.9966895081935742
0.015,0.9959093432012351
0.016,0.9944338498778129
0.017,0.9926011096444538
0.018000000000000002,0.9903662333345633
0.019,0.9876853461807805
0.01943824943248324,0.9863590229601016
0.019438249532483243,0.9965187817773977
0.019438249632483244,0.9965187816800027
0.02,0.9959379459198988
0.021,0.9947250977489802
0.022,0.99325756735297
0.023,0.9915049239945346
0.024,0.9894366187771301
0.024879463156230595,0.9873327203037433
0.024879463256230597,0.9964032861944639
0.024879463356230598,0.9964032861079556
0.025,0.9962978303926898
0.026000000000000002,0.9953275234025921
0.027,0.9941720082364697
0.028,0.9928097024059309
0.029,0.9912185400429212
0.03,0.9893761911438215
0.030621236729763558,0.9880953151641265
0.03062123682976356,0.9963234621215405
0.03062123692976356,0.9963234620434505
0.031,0.9960181717407876
0.032,0.995115828512761
0.033,0.9940612203535178
0.034,0.9928380659052344
0.035,0.9914296357080559
0.036000000000000004,0.9898188798038646
0.03661937334194807,0.9887122111500051
0.03661937344194807,0.9962678515942474
0.03661937354194807,0.9962678515228778
0.037,0.9959882145328054
0.038,0.9951736540371025
0.039,0.9942336469111123
0.04,0.9931555412171569
0.041,0.9919262763179482
0.042,0.9905324601310068
0.04284026581101202,0.9892240810484556
0.04284026591101202,0.9962293406454065
0.04284026601101202,0.9962293405795374
0.043000000000000003,0.9961229385680257
0.044,0.9954007610053585
0.045,0.9945749150621171
0.046,0.9936353652059946
0.047,0.9925717084606309
0.048,0.991373222066266
0.049,0.9900289160068318
0.04925764406969881,0.9896575772570813
0.049257644169698814,0.9962033001754537
0.049257644269698815,0.9962033001141779
0.05,0.9957258175336334
0.051000000000000004,0.9950071788178533
0.052000000000000005,0.994194541171195
0.053,0.9932795004366459
0.054,0.9922533550831808
0.055,0.9911071394254581
0.055850507332623624,0.9900309187162643
0.055850507432623625,0.9961865999769144
0.055850507532623626,0.9961865999195404
0.056,0.9961000392644709
0.057,0.9954789347702787
0.058,0.9947798721489121
0.059000000000000004,0.993995992544426
0.06,0.9931201665926019
0.061,0.9921450152208118
0.062,0.9910629332238399
0.06260175225966114,0.9903570002702285
0.06260175235966113,0.9961770547160229
0.06260175245966113,0.996177054662007
0.063,0.9959569147642192
0.064,0.9953580619168703
0.065,0.9946887578395724
0.066,0.9939431206319084
0.067,0.993115038495415
0.068,0.9921981845437442
0.069,0.9911860337211129
0.06949723029247123,0.9906452180217563
0.06949723039247123,0.9961730971677868
0.06949723049247122,0.9961730971166967
0.07,0.9959090214957002
0.07100000000000001,0.995339128318093
0.07126952551404228,0.9951748690636497
0.07126952561404228,0.9951748690018379
0.07126952571404227,0.99455973509646
0.07200000000000001,0.9941371310034328
0.073,0.9934932343273398
0.074,0.9927695654846737
0.075,0.9919612423981081
0.076,0.9910631478729385
0.07652508048055703,0.990553842805142
0.07652508058055703,0.9958248303917119
0.07652508068055702,0.9958248303469722
0.077,0.99560608340985
0.078,0.995103127119591
0.079,0.9945395269373772
0.08,0.9939112066390179
0.081,0.9932138802055333
0.082,0.9924430627881641
0.083,0.9915940826174632
0.08367524524616163,0.9909741665029121
0.08367524534616162,0.9960173318698063
0.08367524544616162,0.9960173318253244
0.084,0.9958703034833972
0.085,0.9953842441411033
0.08600000000000001,0.9948451196245799
0.08700000000000001,0.9942492239280442
0.0879551121087855,0.9936235060860228
0.08795511220878549,0.993623506017493
0.08795511230878549,0.9926555263446464
0.088,0.9926289130357262
0.089,0.9919970442400747
0.09,0.9912881915575107
0.09093911120834952,0.990549163833368
0.09093911130834952,0.9953887610174347
0.09093911140834951,0.9953887609811268
0.091,0.9953665603824188
0.092,0.994974731004259
0.093,0.9945297830725519
0.094,0.994028936794129
0.095,0.9934692189405586
0.096,0.992847471119512
0.097,0.9921603584813669
0.098,0.9914043789003953
0.09830923767648665,0.9911560944006057
0.09830923777648665,0.9958125859984966
0.09830923787648664,0.9958125859599857
0.099,0.9955361093903361
0.1,0.9950975577668012
0.101,0.994611285508863
0.10200000000000001,0.9940744618854735
0.10300000000000001,0.9934841074487154
0.1034436498508378,0.9932042446905505
0.1034436499508378,0.9932042446261918
0.10344365005083779,0.9920113095817584
0.10400000000000001,0.9917024626898061
0.105,0.9910935055948285
0.10577914796963621,0.9905696404564259
0.1057791480696362,0.9950604613388516
0.1057791481696362,0.9950604613087605
0.106,0.9949928748132029
0.107,0.9946581410753103
0.108,0.9942749578425135
0.109,0.9938412665581868
0.11,0.9933548413762825
0.111,0.9928132953896416
0.112,0.9922140871050793
0.113,0.9915545271956617
0.1133431666417964,0.9913137738811139
0.1133431667417964,0.9956539103986665
0.11334316684179639,0.9956539103648387
0.114,0.9954231957393195
0.115,0.9950382930386437
0.116,0.9946109337463357
0.117,0.9941389219240804
0.11800000000000001,0.9936199323828211
0.11814147703968403,0.993542574271845
0.11814147713968402,0.9935425742168159
0.11814147723968402,0.9921948155561209
0.11900000000000001,0.9917983330017086
0.12,0.9912801033828915
0.12099629083464047,0.9907014789241978
0.12099629093464047,0.9949039149612896
0.12099629103464046,0.9949039149351866
0.121,0.994902946473285
0.122,0.9946205796736856
0.123,0.9942948904741158
0.124,0.9939243112783551
0.125,0.9935071312450678
0.126,0.9930415007835522
0.127,0.9925254362043507
0.128,0.9919568245475218
0.12873408739742276,0.9915046753330045
0.12873408749742277,0.9955807403354627
0.12873408759742277,0.9955807403049846
0.129,0.9954984394417072
0.13,0.9951660640621908
0.131,0.9947963163244877
0.132,0.9943874643488351
0.13226305086669987,0.9942731908321986
0.13226305096669988,0.9942731907882146
0.1322630510666999,0.9928129226588144
0.133,0.9925615271887083
0.134,0.9921756794660905
0.135,0.9917369847758032
0.136,0.9912438256605179
0.13655260973527433,0.9909473022452681
0.13655260983527434,0.9949069462384749
0.13655260993527435,0.9949069462146266
0.137,0.994796468087709
0.138,0.9945217553898011
0.139,0.9942076542604626
0.14,0.9938528203686171
0.14100000000000001,0.993455790352839
0.14200000000000002,0.9930149850886394
0.14300000000000002,0.9925287130736202
0.14400000000000002,0.9919951739469155
0.14444832995475254,0.991740125254189
0.14444833005475255,0.9955921384306902
0.14444833015475256,0.9955921384024686
0.145,0.9954315679800152
0.14593816243459923,0.9951356131656411
0.14593816253459924,0.9951356131325262
0.14593816263459924,0.9935901721258408
0.146,0.9935769696214705
0.147,0.9933407420801569
0.148,0.9930610531623907
0.149,0.9927368456503062
0.15,0.9923669392347195
0.151,0.9919500341318146
0.152,0.9914847148020466
0.15241808300840679,0.9912754596996621
0.1524180831084068,0.9950276496666891
0.1524180832084068,0.9950276496439285
0.153,0.9948894693986486
0.154,0.9946248418904097
0.155,0.9943249291088796
0.156,0.9939885547069078
0.157,0.9936144426149122
0.158,0.993201219368666
0.159,0.9927474165275976
0.1592525349565354,0.9926262142626916
0.15925253505653542,0.9926262142141625
0.15925253515653542,0.9910141708055251
0.16,0.9907264792057913
0.1604590203512526,0.9905355313558357
0.1604590204512526,0.9941948674007826
0.1604590205512526,0.9941948673850279
0.161,0.9941043096635526
0.162,0.9939085625877857
0.163,0.9936753775447317
0.164,0.9934039020838112
0.165,0.9930931787367672
0.166,0.9927421475194359
0.167,0.992349648503748
0.168,0.9919144244697881
0.16856857121128485,0.9916474042913682
0.16856857131128486,0.995220135868512
0.16856857141128487,0.9952201358461366
0.169,0.9951208058338379
0.17,0.9948687396124196
0.171,0.9945853856603143
0.17200000000000001,0.9942697017079326
0.17226634762868598,0.9941800261871239
0.172266347728686,0.994180026153007
0.172266347828686,0.9925144855530197
0.17300000000000001,0.9923405496530613
0.17400000000000002,0.9920667653638476
0.17500000000000002,0.9917498666283097
0.176,0.9913889092309339
0.17674441000993546,0.9910909864865012
0.17674441010993547,0.9945827413244943
0.17674441020993548,0.9945827413075531
0.177,0.9945383976492489
0.178,0.9943446988954004
0.179,0.9941182833622837
0.18,0.9938583661868705
0.181,0.993564074489673
0.182,0.993234449127218
0.183,0.9928684464976943
0.184,0.9924649404078255
0.18498442879164156,0.9920299129604289
0.18498442889164157,0.9954457787607848
0.18498442899164158,0.9954457787384411
0.185,0.9954422963395377
0.18502379726218499,0.9954369616758612
0.185023797362185,0.9954369616534127
0.185023797462185,0.9937274495733837
0.186,0.993608108080765
0.187,0.9934514977969504
0.188,0.9932595980343195
0.189,0.993031797404957
0.19,0.9927673946877031
0.191,0.9924656006697776
0.192,0.9921255400424422
0.193,0.9917462533567132
0.19328671376533219,0.9916301266110766
0.1932867138653322,0.9949747196905981
0.1932867139653322,0.9949747196724036
0.194,0.9948378004158203
0.195,0.9946214349040597
0.196,0.9943759158241688
0.197,0.994100445824785
0.1975584910388046,0.9939332434622652
0.1975584911388046,0.9939332434314572
0.19755849123880462,0.9921868468872606
0.198,0.9920993574290545
0.199,0.9918730289661646
0.2,0.9916071035327463
0.201,0.9913008729886167
0.20164952524621507,0.9910800049577099
0.20164952534621508,0.9943575281429069
0.2016495254462151,0.9943575281296141
0.202,0.9943091180253618
0.203,0.9941507838569389
0.20400000000000001,0.9939621155260606
0.20500000000000002,0.9937425270735613
0.20600000000000002,0.9934913566647806
0.20700000000000002,0.9932078678752524
0.20800000000000002,0.9928912510146914
0.209,0.9925406244946956
0.20989669902580135,0.9921965164865273
0.20989669912580136,0.9921965164465574
0.20989669922580137,0.9904186064010763
0.21,0.9903892586776972
0.21007128042897355,0.9903687398900982
0.21007128052897356,0.9935830317183237
0.21007128062897357,0.9935830317106742
0.211,0.9934983063780704
0.212,0.9933762225755798
0.213,0.9932217792823468
0.214,0.9930345272825222
0.215,0.9928139403252042
0.216,0.9925594164377983
0.217,0.9922702792803796
0.218,0.9919457795451146
0.21855053853426787,0.9917517416559791
0.21855053863426788,0.9949063183636637
0.21855053873426789,0.9949063183479997
0.219,0.9948333059261172
0.22,0.9946519607289579
0.221,0.9944440750016029
0.222,0.99420902901559
0.22205942200856008,0.9941941927557364
0.22205942210856008,0.9941941927306853
0.2220594222085601,0.9923888994864803
0.223,0.9922479785503666
0.224,0.9920640048084648
0.225,0.9918443742227979
0.226,0.9915885422348484
0.227,0.9912958904947267
0.2270859879571675,0.9912689849263235
0.2270859880571675,0.9943670765338164
0.22708598815716752,0.9943670765222958
0.228,0.9942503963095064
0.229,0.9940964251447904
0.23,0.9939145242090525
0.231,0.9937041829197956
0.232,0.9934648260534175
0.233,0.993195814682545
0.234,0.9928964471439304
0.23406376332720608,0.9928763114812248
0.23406376342720608,0.992876311449547
0.2340637635272061,0.9910468473913184
0.23500000000000001,0.9908425681008229
0.23567643511458847,0.9906740766392668
0.23567643521458848,0.9937186579910486
0.23567643531458848,0.9937186579841576
0.23600000000000002,0.9936948544220713
0.23700000000000002,0.9936021929027565
0.23800000000000002,0.9934804610526492
0.23900000000000002,0.9933293234371688
0.24,0.9931483782541918
0.241,0.9929371582512797
0.242,0.9926951316723311
0.243,0.9924217032365827
0.244,0.99211621515298
0.24432079474325225,0.9920113080947712
0.24432079484325225,0.9950051257721937
0.24432079494325226,0.9950051257577215
0.245,0.9949014053037671
0.24592387154007955,0.9947427381906206
0.24592387164007956,0.994742738172338
0.24592387174007957,0.9928916230301394
0.246,0.9928864248701208
0.247,0.9928015789486108
0.248,0.9926857796099209
0.249,0.9925387321791241
0.25,0.9923600759564161
0.251,0.9921493851413515
0.252,0.9919061697925582
0.253,0.9916298768251703
0.2530180814432945,0.9916245728812313
0.2530180815432945,0.9945701686427347
0.25301808164329453,0.9945701686316029
0.254,0.994449020310312
0.255,0.9943010727338637
0.256,0.9941279365744028
0.257,0.9939291574385698
0.2576516075976773,0.9937855927158378
0.2576516076976773,0.9937855926929448
0.2576516077976773,0.9919148141945252
0.258,0.991873152274355
0.259,0.9917312758376761
0.26,0.9915560728800474
0.261,0.9913471568134218
0.26176740229784223,0.9911636921188288
0.26176740239784224,0.9940634232980323
0.26176740249784225,0.9940634232905458
0.262,0.9940453164455862
0.263,0.9939516061261813
0.264,0.9938319591106326
0.265,0.993686065926557
0.266,0.9935135603089269
0.267,0.9933140198462512
0.268,0.9930869666481197
0.269,0.9928318680364815
0.2692570290777562,0.9927616995342051
0.26925702917775624,0.9927616995065363
0.26925702927775624,0.9908728304770625
0.27,0.9907426238534761
0.2705679504274672,0.9906299557448895
0.2705679505274672,0.993486013163134
0.2705679506274672,0.9934860131595735
0.271,0.9934681136942756
0.272,0.9934073520397557
0.273,0.9933194511449025
0.274,0.9932041892703665
0.275,0.9930612874138555
0.276,0.9928904099394859
0.277,0.9926911652309207
0.278,0.992463106370053
0.279,0.992205731843201
0.2794189993618009,0.9920890458525357
0.27941899946180093,0.9949034695456869
0.27941899956180094,0.9949034695340633
0.28,0.9948322529840607
0.2807487493612518,0.9947295243490191
0.28074874946125183,0.9947295243344693
0.28074874956125184,0.9928238094238042
0.281,0.9928149907828263
0.28200000000000003,0.9927621150028753
0.28300000000000003,0.9926807148685179
0.28400000000000003,0.9925705971579522
0.28500000000000003,0.992431511686327
0.28600000000000003,0.9922631519267827
0.28700000000000003,0.9920651556595386
0.28800000000000003,0.9918371056504325
0.2883198981298557,0.9917577325512587
0.2883198982298557,0.9945324256865956
0.2883198983298557,0.9945324256777477
0.289,0.9944670087782377
0.29,0.9943516551859729
0.291,0.9942132250409493
0.292,0.9940513817352302
0.2921342091387983,0.9940278586066987
0.2921342092387983,0.9940278585890127
0.2921342093387983,0.9921062794709804
0.293,0.9920402001721684
0.294,0.9919358796653739
0.295,0.9918013322757918
0.296,0.9916362789639439
0.297,0.9914403853825754
0.29727006698655256,0.9913821426415693
0.29727006708655257,0.994118883764694
0.2972700671865526,0.9941188837587815
0.298,0.9940694680178254
0.299,0.9939813029288149
0.3,0.9938692780018133
0.301,0.9937331288169179
0.302,0.9935725420016552
0.303,0.9933871556774885
0.3034198850913322,0.9933018252296977
0.30341988519133223,0.9933018252088438
0.30341988529133224,0.9913651503894342
0.304,0.9913045066913767
0.305,0.9911751248681367
0.306,0.9910140739594899
0.3062689937062949,0.9909653086541625
0.3062689938062949,0.9936657625936528
0.3062689939062949,0.9936657625908192
0.307,0.993638506876698
0.308,0.9935799723071516
0.309,0.9934967528419146
0.31,0.9933886555638141
0.311,0.9932554382685931
0.312,0.9930968098933829
0.313,0.9929124309633823
0.314,0.99270191405809
0.3146114526648556,0.992560131170083
0.3146114527648556,0.9925601311460776
0.3146114528648556,0.9906089543421278
0.315,0.9905570231539327
0.31531623038563505,0.9905111075721947
0.31531623048563506,0.9931768351286759
0.31531623058563507,0.9931768351290322
0.316,0.9931733246254844
0.317,0.9931467407562882
0.318,0.993094610128744
0.319,0.9930168103279722
0.32,0.9929131694209659
0.321,0.9927834663565293
0.322,0.9926274313852166
0.323,0.9924447465002338
0.324,0.9922350459004574
0.3244113907066042,0.9921408391259016
0.3244113908066042,0.9947733056978224
0.3244113909066042,0.9947733056894409
0.325,0.9947204286621105
0.32571391471769506,0.9946467425400065
0.32571391481769507,0.9946467425289477
0.3257139149176951,0.9926815126211579
0.326,0.992680976222103
0.327,0.9926620950505671
0.328,0.9926167201042904
0.329,0.9925447485731275
0.33,0.9924460283703195
0.331,0.9923203585166128
0.332,0.9921674895470841
0.333,0.9919871239414562
0.33355414762041447,0.9918752097490153
0.3335541477204145,0.9944757930846979
0.3335541478204145,0.9944757930785202
0.334,0.9944461546950817
0.335,0.9943644030985517
0.336,0.9942613621542662
0.3367317044005963,0.9941723468038574
0.3367317045005963,0.994172346790901
0.3367317046005963,0.9921933913326645
0.337,0.9921877695053611
0.338,0.9921494424861593
0.339,0.9920836488111641
0.34,0.991990255124646
0.341,0.9918690794471184
0.342,0.991719891565429
0.3427442314182928,0.9915905165003904
0.3427442315182928,0.9941605135720667
0.3427442316182928,0.9941605135681422
0.343,0.9941497678785093
0.34400000000000003,0.994094115643607
0.34500000000000003,0.994016638387367
0.34600000000000003,0.9939171640093177
0.34700000000000003,0.9937954775957623
0.3476687683084283,0.9937015769890906
0.3476687684084283,0.9937015769742946
0.3476687685084283,0.9917091209192131
0.34800000000000003,0.9916957116832232
0.34900000000000003,0.9916363925510403
0.35000000000000003,0.9915486783571809
0.35100000000000003,0.9914324050791545
0.351981428162369,0.9912903181743862
0.351981428262369,0.9938309513826902
0.351981428362369,0.9938309513810522
0.352,0.9938306433794831
0.353,0.993802682883405
0.354,0.9937523311787894
0.355,0.9936794752776597
0.356,0.9935839591705443
0.357,0.9934655840819298
0.358,0.993324108738523
0.3585286343346336,0.9932398916290988
0.3585286344346336,0.9932398916125473
0.35852863453463363,0.9912340722150985
0.359,0.9912056580702594
0.36,0.9911239288962193
0.361,0.9910129185663179
0.36126557845500806,0.9909784921565358
0.36126557855500807,0.9934909148914346
0.3612655786550081,0.9934909148920972
0.362,0.9934895805187972
0.363,0.9934678285852735
0.364,0.9934230368260996
0.365,0.993355107576839
0.366,0.9932639002393996
0.367,0.993149231525928
0.368,0.9930108757172774
0.369,0.9928485649367472
0.36931446752666286,0.9927925242349701
0.36931446762666287,0.9927925242167664
0.3693144677266629,0.990773403006614
0.37,0.9907184390530508
0.3705965765299016,0.9906591564337391
0.3705965766299016,0.9931444580727065
0.3705965767299016,0.9931444580756618
0.371,0.9931544598671583
0.372,0.9931626924200797
0.373,0.9931473233152193
0.374,0.9931083125662339
0.375,0.9930455771499899
0.376,0.9929589912211699
0.377,0.9928483863424802
0.378,0.9927135517310149
0.379,0.9925542345213988
0.3799743696527434,0.9923751705139459
0.3799743697527434,0.9948343809061603
0.3799743698527434,0.994834380900138
0.38,0.9948328312031535
0.3800291164295006,0.9948310557316422
0.3800291165295006,0.9948310557255164
0.3800291166295006,0.9927986281749979
0.381,0.9928366466999521
0.382,0.9928519705105474
0.383,0.9928431237784117
0.384,0.9928100803694562
0.385,0.9927527712576616
0.386,0.9926710847227475
0.387,0.9925648665649885
0.388,0.9924339203376065
0.389,0.9922780075972717
0.38939895782353334,0.9922087766418566
0.38939895792353335,0.9946428701855491
0.38939895802353336,0.9946428701810616
0.39,0.9946124280984497
0.3906751518151519,0.9945699427257585
0.3906751519151519,0.9945699427188146
0.3906751520151519,0.9925241460081107
0.391,0.9925367645818269
0.392,0.992559240743204
0.393,0.9925570246961111
0.394,0.992530103547695
0.395,0.9924784216693834
0.396,0.9924018808764331
0.397,0.9923003406259696
0.398,0.9921736182338854
0.39887039377657785,0.9920426479895519
0.39887039387657786,0.9944525472370627
0.39887039397657786,0.9944525472340837
0.399,0.9944485210844293
0.4,0.9944064010734107
0.401,0.9943446363740033
0.4012548992621849,0.9943257360423867
0.4012548993621849,0.9943257360347196
0.4012548994621849,0.9922664554104941
0.402,0.9922861649424759
0.403,0.9922906597983012
0.404,0.9922699874398748
0.405,0.9922241050855408
0.406,0.9921529275402268
0.40700000000000003,0.9920563273756057
0.40800000000000003,0.991934135130285
0.4083887832781852,0.9918796757410911
0.4083887833781852,0.9942662546777161
0.4083887834781852,0.9942662546762063
0.40900000000000003,0.9942533073585734
0.41000000000000003,0.9942160623009135
0.41100000000000003,0.9941588071663167
0.4117704667261623,0.9941009740769644
0.4117704668261623,0.9941009740686799
0.4117704669261623,0.9920280479437059
0.41200000000000003,0.9920342430906418
0.41300000000000003,0.9920455037583367
0.41400000000000003,0.9920311810333604
0.41500000000000004,0.9919912444827346
0.41600000000000004,0.9919256214026873
0.417,0.9918341969801318
0.4179542857259906,0.9917227494005041
0.4179542858259906,0.9940868363759915
0.4179542859259906,0.9940868363759009
0.418,0.994086773783529
0.419,0.9940748203291475
0.42,0.9940425973699611
0.421,0.9939900374997729
0.422,0.9939170357570598
0.4222237679981552,0.9938978876841054
0.4222237680981552,0.9938978876753174
0.4222237681981552,0.9918111117527727
0.423,0.9918228747388569
0.424,0.9918149791984996
0.425,0.9917811110681223
0.426,0.9917212096871179
0.427,0.9916351724046415
0.4275671150578637,0.9915747122057711
0.4275671151578637,0.9939170925562462
0.42756711525786373,0.9939170925575124
0.428,0.9939206489188455
0.429,0.9939141415031161
0.43,0.9938870648829067
0.431,0.9938393631184258
0.432,0.993770942732784
0.4326165427629558,0.9937183785068335
0.4326165428629558,0.9937183784976635
0.4326165429629558,0.9916175090780448
0.433,0.9916239372831686
0.434,0.9916225252753974
0.435,0.991594826587617
0.436,0.9915407922062968
0.437,0.9914603312385513
0.43722754098257804,0.9914383194687423
0.43722754108257805,0.9937597378518158
0.43722754118257806,0.993759737854365
0.438,0.9937732213022973
0.439,0.9937722239609257
0.44,0.9937503965882983
0.441,0.9937076944332005
0.442,0.9936440352287795
0.4429503738258809,0.9935640036882705
0.44295037392588094,0.993564003678843
0.44295037402588094,0.991448760284128
0.443,0.9914497053401203
0.444,0.9914548138038909
0.445,0.9914333657824467
0.446,0.9913853235664533
0.44693589054892136,0.9913161999963859
0.44693589064892136,0.9936173624580551
0.44693589074892137,0.9936173624618065
0.447,0.9936197234437351
0.448,0.9936453361510468
0.449,0.9936498930384414
0.45,0.993633397864381
0.451,0.9935958168254801
0.452,0.9935370786249218
0.453,0.9934570745512448
0.4532267019662702,0.9934359661675859
0.4532267020662702,0.993435966158033
0.4532267021662702,0.9913060335795356
0.454,0.9913126932305265
0.455,0.9912975588298808
0.456,0.9912556153588377
0.45669255007486265,0.9912108206442068
0.45669255017486265,0.9934923964323648
0.45669255027486266,0.9934923964372212
0.457,0.9935063241857673
0.458,0.9935377106284802
0.459,0.9935478472109966
0.46,0.9935367484022855
0.461,0.9935043911447875
0.462,0.9934507149084071
0.463,0.9933756217553377
0.46344683878905407,0.9933351098592604
0.4634468388890541,0.9933351098497123
0.4634468389890541,0.9911901397040014
0.464,0.991196868461767
0.465,0.9911880936381746
0.466,0.9911523382102211
0.46649796746384936,0.9911244539794543
0.46649796756384937,0.9933870771150841
0.4664979676638494,0.9933870771209483
0.467,0.9934138058418465
0.468,0.9934509350206157
0.46900000000000003,0.9934666590557271
0.47000000000000003,0.9934610029672519
0.47100000000000003,0.9934339542813848
0.47200000000000003,0.9933854630697202
0.47300000000000003,0.9933154419996881
0.4736119778773166,0.9932619191190295
0.47361197797731663,0.9932619191096188
0.47361197807731664,0.9911015309693727
0.47400000000000003,0.9911079031618942
0.47500000000000003,0.9911055178941957
0.47600000000000003,0.9910760235911409
0.47635265494147816,0.9910591489857337
0.47635265504147817,0.9933034195993745
0.4763526551414782,0.9933034196061344
0.47700000000000004,0.9933426497721014
0.47800000000000004,0.9933854738893146
0.47900000000000004,0.9934067761944944
0.48,0.9934065921415021
0.481,0.9933849197189655
0.482,0.9933417194746015
0.483,0.9932769145509797
0.48372320449433637,0.9932165220052843
0.4837232045943364,0.9932165219961465
0.4837232046943364,0.9910403041488468
0.484,0.9910462217183004
0.485,0.9910502407857376
0.486,0.9910270653036283
0.4862571922528278,0.9910167047185342
0.4862571923528278,0.9932431901559177
0.48625719245282784,0.9932431901634591
0.487,0.9932932121152549
0.488,0.9933416671267966
0.489,0.9933685221422899
0.49,0.9933738229743141
0.491,0.9933575779938366
0.492,0.9933197581394889
0.493,0.9932602969384186
0.49378150403997767,0.9931986969469151
0.4937815041399777,0.9931986969381806
0.4937815042399777,0.9910062068142687
0.494,0.9910121108171361
0.495,0.9910225343404927
0.496,0.9910057205895367
0.4962122303688865,0.9909986468195678
0.4962122304688865,0.9932078825166918
0.4962122305688865,0.9932078825248928
0.497,0.9932657248966441
0.498,0.9933197308560372
0.499,0.9933520970057416
0.5,0.9933628794840738
0.501,0.9933520970057417
0.502,0.9933197308560375
0.503,0.9932657248966443
0.5037877694311135,0.9932078825248928
0.5037877695311135,0.9932078825166918
0.5037877696311135,0.9909986468195677
0.504,0.9910057205895367
0.505,0.9910225343404928
0.506,0.9910121108171359
0.5062184957600222,0.9910062068142684
0.5062184958600222,0.9931986969381806
0.5062184959600222,0.9931986969469151
0.507,0.9932602969384188
0.508,0.9933197581394886
0.509,0.9933575779938363
0.51,0.9933738229743142
0.511,0.9933685221422901
0.512,0.9933416671267967
0.513,0.9932932121152548
0.5137428075471722,0.9932431901634591
0.5137428076471722,0.9932431901559174
0.5137428077471722,0.9910167047185342
0.514,0.9910270653036283
0.515,0.9910502407857373
0.516,0.9910462217183004
0.5162767953056636,0.9910403041488468
0.5162767954056636,0.9932165219961466
0.5162767955056636,0.9932165220052842
0.517,0.9932769145509794
0.518,0.9933417194746014
0.519,0.9933849197189655
0.52,0.993406592141502
0.521,0.9934067761944932
0.522,0.9933854738893156
0.523,0.9933426497721004
0.5236473448585219,0.9933034196061346
0.5236473449585219,0.9933034195993738
0.523647345058522,0.991059148985734
0.524,0.991076023591141
0.525,0.9911055178941952
0.526,0.9911079031618951
0.5263880219226834,0.9911015309693723
0.5263880220226834,0.9932619191096188
0.5263880221226834,0.9932619191190292
0.527,0.9933154419996877
0.528,0.9933854630697202
0.529,0.9934339542813841
0.53,0.993461002967252
0.531,0.9934666590557258
0.532,0.9934509350206154
0.533,0.993413805841846
0.5335020323361507,0.9933870771209481
0.5335020324361507,0.993387077115084
0.5335020325361507,0.9911244539794541
0.534,0.9911523382102214
0.535,0.9911880936381746
0.536,0.9911968684617675
0.536553161010946,0.9911901397040017
0.536553161110946,0.9933351098497119
0.536553161210946,0.993335109859261
0.537,0.9933756217553379
0.538,0.9934507149084079
0.539,0.9935043911447866
0.54,0.9935367484022858
0.541,0.9935478472109965
0.542,0.993537710628481
0.543,0.993506324185766
0.5433074497251372,0.9934923964372215
0.5433074498251372,0.9934923964323642
0.5433074499251372,0.9912108206442068
0.544,0.9912556153588374
0.545,0.9912975588298796
0.546,0.9913126932305264
0.5467732978337299,0.9913060335795357
0.5467732979337299,0.993435966158033
0.5467732980337299,0.9934359661675866
0.547,0.9934570745512449
0.548,0.9935370786249218
0.549,0.9935958168254794
0.55,0.9936333978643812
0.551,0.9936498930384415
0.552,0.9936453361510473
0.553,0.9936197234437352
0.5530641092510785,0.9936173624618044
0.5530641093510785,0.9936173624580562
0.5530641094510785,0.9913161999963839
0.554,0.9913853235664538
0.555,0.991433365782446
0.556,0.991454813803891
0.557,0.9914497053401192
0.557049625974119,0.9914487602841282
0.557049626074119,0.9935640036788437
0.557049626174119,0.99356400368827
0.558,0.9936440352287802
0.559,0.9937076944331998
0.56,0.9937503965882987
0.561,0.993772223960926
0.562,0.9937732213022977
0.5627724588174219,0.9937597378543653
0.5627724589174219,0.9937597378518153
0.5627724590174219,0.9914383194687422
0.5630000000000001,0.9914603312385502
0.5640000000000001,0.9915407922062968
0.5650000000000001,0.9915948265876167
0.5660000000000001,0.9916225252753978
0.5670000000000001,0.9916239372831694
0.5673834570370442,0.9916175090780445
0.5673834571370442,0.9937183784976635
0.5673834572370442,0.9937183785068334
0.5680000000000001,0.9937709427327842
0.5690000000000001,0.9938393631184255
0.5700000000000001,0.9938870648829068
0.5710000000000001,0.9939141415031161
0.5720000000000001,0.9939206489188449
0.5724328847421363,0.9939170925575125
0.5724328848421363,0.9939170925562463
0.5724328849421363,0.991574712205771
0.5730000000000001,0.9916351724046408
0.5740000000000001,0.991721209687118
0.5750000000000001,0.9917811110681211
0.5760000000000001,0.9918149791985
0.577,0.9918228747388566
0.5777762318018448,0.9918111117527727
0.5777762319018448,0.9938978876753172
0.5777762320018448,0.993897887684105
0.578,0.9939170357570599
0.579,0.9939900374997729
0.58,0.9940425973699613
0.581,0.9940748203291471
0.582,0.9940867737835297
0.5820457140740095,0.9940868363759028
0.5820457141740095,0.9940868363759915
0.5820457142740095,0.9917227494005066
0.583,0.9918341969801309
0.584,0.9919256214026869
0.585,0.9919912444827343
0.586,0.9920311810333603
0.587,0.9920455037583366
0.588,0.9920342430906417
0.5882295330738376,0.9920280479437055
0.5882295331738376,0.99410097406868
0.5882295332738376,0.9941009740769639
0.589,0.9941588071663165
0.59,0.9942160623009133
0.591,0.9942533073585732
0.5916112165218148,0.9942662546762063
0.5916112166218148,0.994266254677716
0.5916112167218148,0.9918796757410908
0.592,0.991934135130285
0.593,0.9920563273756058
0.594,0.9921529275402268
0.595,0.9922241050855408
0.596,0.9922699874398746
0.597,0.9922906597983012
0.598,0.992286164942476
0.5987451005378152,0.992266455410494
0.5987451006378152,0.994325736034719
0.5987451007378152,0.9943257360423865
0.599,0.9943446363740032
0.6,0.9944064010734107
0.601,0.9944485210844289
0.6011296060234221,0.9944525472340834
0.6011296061234221,0.9944525472370631
0.6011296062234222,0.9920426479895518
0.602,0.9921736182338854
0.603,0.9923003406259697
0.604,0.992401880876433
0.605,0.9924784216693834
0.606,0.9925301035476947
0.607,0.9925570246961111
0.608,0.9925592407432039
0.609,0.9925367645818269
0.609324847984848,0.9925241460081115
0.609324848084848,0.9945699427188146
0.609324848184848,0.9945699427257585
0.61,0.9946124280984497
0.6106010419764667,0.9946428701810608
0.6106010420764667,0.9946428701855491
0.6106010421764667,0.9922087766418562
0.611,0.9922780075972715
0.612,0.9924339203376062
0.613,0.9925648665649887
0.614,0.9926710847227475
0.615,0.9927527712576618
0.616,0.9928100803694561
0.617,0.9928431237784117
0.618,0.9928519705105473
0.619,0.992836646699952
0.6199708833704993,0.9927986281749975
0.6199708834704993,0.9948310557255162
0.6199708835704993,0.9948310557316417
0.62,0.9948328312031536
0.6200256301472566,0.9948343809001383
0.6200256302472567,0.9948343809061603
0.6200256303472567,0.9923751705139463
0.621,0.9925542345213987
0.622,0.9927135517310148
0.623,0.9928483863424806
0.624,0.9929589912211698
0.625,0.99304557714999
0.626,0.9931083125662339
0.627,0.9931473233152193
0.628,0.9931626924200797
0.629,0.9931544598671582
0.6294034232700985,0.9931444580756621
0.6294034233700985,0.9931444580727066
0.6294034234700985,0.9906591564337394
0.63,0.990718439053051
0.630685532273337,0.9907734030066147
0.630685532373337,0.9927925242167662
0.630685532473337,0.9927925242349703
0.631,0.9928485649367472
0.632,0.9930108757172774
0.633,0.993149231525928
0.634,0.9932639002393997
0.635,0.9933551075768386
0.636,0.9934230368260992
0.637,0.9934678285852737
0.638,0.9934895805187975
0.6387344213449919,0.9934909148920973
0.6387344214449919,0.9934909148914347
0.6387344215449919,0.990978492156536
0.639,0.991012918566318
0.64,0.9911239288962193
0.641,0.9912056580702595
0.6414713654653663,0.9912340722150988
0.6414713655653663,0.9932398916125469
0.6414713656653663,0.9932398916290988
0.642,0.9933241087385231
0.643,0.9934655840819296
0.644,0.9935839591705441
0.645,0.9936794752776597
0.646,0.9937523311787894
0.647,0.9938026828834052
0.648,0.993830643379483
0.648018571637631,0.9938309513810523
0.648018571737631,0.9938309513826902
0.648018571837631,0.991290318174386
0.649,0.9914324050791536
0.65,0.9915486783571802
0.651,0.9916363925510407
0.652,0.9916957116832233
0.6523312314915718,0.9917091209192131
0.6523312315915718,0.9937015769742944
0.6523312316915718,0.9937015769890908
0.653,0.9937954775957621
0.654,0.9939171640093184
0.655,0.9940166383873668
0.656,0.9940941156436074
0.657,0.9941497678785106
0.6572557683817072,0.9941605135681423
0.6572557684817072,0.9941605135720667
0.6572557685817072,0.9915905165003903
0.658,0.9917198915654293
0.659,0.9918690794471183
0.66,0.9919902551246463
0.661,0.9920836488111638
0.662,0.9921494424861591
0.663,0.992187769505361
0.6632682953994037,0.992193391332664
0.6632682954994037,0.9941723467909013
0.6632682955994037,0.9941723468038574
0.664,0.9942613621542663
0.665,0.9943644030985512
0.666,0.9944461546950818
0.6664458521795854,0.9944757930785194
0.6664458522795854,0.9944757930846982
0.6664458523795854,0.991875209749015
0.667,0.9919871239414565
0.668,0.9921674895470846
0.669,0.9923203585166124
0.67,0.9924460283703177
0.671,0.992544748573127
0.672,0.9926167201042904
0.673,0.9926620950505678
0.674,0.9926809762221028
0.6742860850823049,0.9926815126211578
0.6742860851823049,0.9946467425289474
0.6742860852823049,0.9946467425400065
0.675,0.9947204286621106
0.6755886090933959,0.9947733056894404
0.6755886091933959,0.9947733056978224
0.6755886092933959,0.9921408391259011
0.676,0.992235045900457
0.677,0.9924447465002342
0.678,0.9926274313852177
0.679,0.9927834663565291
0.68,0.9929131694209651
0.681,0.9930168103279726
0.682,0.9930946101287437
0.683,0.9931467407562882
0.684,0.9931733246254838
0.684683769414365,0.9931768351290334
0.684683769514365,0.993176835128676
0.6846837696143651,0.9905111075721958
0.685,0.990557023153933
0.6853885471351443,0.9906089543421276
0.6853885472351443,0.9925601311460776
0.6853885473351443,0.9925601311700832
0.686,0.9927019140580897
0.687,0.9929124309633817
0.6880000000000001,0.9930968098933842
0.6890000000000001,0.9932554382685926
0.6900000000000001,0.9933886555638133
0.6910000000000001,0.9934967528419147
0.6920000000000001,0.9935799723071513
0.6930000000000001,0.9936385068766994
0.6937310060937051,0.9936657625908193
0.6937310061937051,0.9936657625936527
0.6937310062937051,0.9909653086541627
0.6940000000000001,0.9910140739594898
0.6950000000000001,0.9911751248681375
0.6960000000000001,0.9913045066913763
0.6965801147086678,0.9913651503894342
0.6965801148086678,0.9933018252088437
0.6965801149086678,0.9933018252296979
0.6970000000000001,0.9933871556774891
0.6980000000000001,0.9935725420016556
0.6990000000000001,0.9937331288169178
0.7000000000000001,0.9938692780018136
0.7010000000000001,0.9939813029288144
0.7020000000000001,0.9940694680178257
0.7027299328134473,0.9941188837587831
0.7027299329134473,0.9941188837646942
0.7027299330134473,0.9913821426415708
0.7030000000000001,0.991440385382576
0.704,0.9916362789639441
0.705,0.991801332275793
0.706,0.9919358796653737
0.707,0.992040200172169
0.7078657906612017,0.9921062794709801
0.7078657907612017,0.9940278585890128
0.7078657908612017,0.994027858606699
0.708,0.9940513817352302
0.709,0.994213225040949
0.71,0.9943516551859733
0.711,0.994467008778238
0.7116801016701442,0.9945324256777486
0.7116801017701442,0.9945324256865967
0.7116801018701442,0.9917577325512587
0.712,0.9918371056504325
0.713,0.992065155659539
0.714,0.9922631519267828
0.715,0.9924315116863268
0.716,0.9925705971579523
0.717,0.992680714868518
0.718,0.9927621150028755
0.719,0.9928149907828263
0.7192512504387482,0.9928238094238043
0.7192512505387482,0.9947295243344695
0.7192512506387482,0.9947295243490191
0.72,0.994832252984061
0.7205810004381991,0.994903469534063
0.7205810005381991,0.994903469545687
0.7205810006381991,0.9920890458525355
0.721,0.9922057318432012
0.722,0.9924631063700531
0.723,0.9926911652309207
0.724,0.992890409939486
0.725,0.9930612874138555
0.726,0.9932041892703664
0.727,0.9933194511449026
0.728,0.9934073520397558
0.729,0.9934681136942755
0.7294320493725329,0.9934860131595733
0.7294320494725329,0.9934860131631343
0.7294320495725329,0.9906299557448895
0.73,0.9907426238534762
0.7307429707222438,0.9908728304770628
0.7307429708222438,0.9927616995065364
0.7307429709222438,0.9927616995342055
0.731,0.9928318680364815
0.732,0.9930869666481198
0.733,0.9933140198462513
0.734,0.9935135603089267
0.735,0.993686065926557
0.736,0.9938319591106327
0.737,0.9939516061261812
0.738,0.9940453164455862
0.7382325975021578,0.9940634232905456
0.7382325976021578,0.9940634232980327
0.7382325977021578,0.9911636921188292
0.739,0.9913471568134218
0.74,0.9915560728800475
0.741,0.9917312758376762
0.742,0.9918731522743555
0.7423483922023226,0.991914814194525
0.7423483923023226,0.9937855926929449
0.7423483924023226,0.9937855927158378
0.743,0.99392915743857
0.744,0.9941279365744026
0.745,0.9943010727338638
0.746,0.9944490203103118
0.7469819183567056,0.9945701686316025
0.7469819184567056,0.994570168642735
0.7469819185567056,0.9916245728812311
0.747,0.9916298768251705
0.748,0.9919061697925582
0.749,0.9921493851413515
0.75,0.9923600759564162
0.751,0.9925387321791239
0.752,0.9926857796099208
0.753,0.992801578948611
0.754,0.9928864248701208
0.7540761282599204,0.9928916230301394
0.7540761283599204,0.9947427381723382
0.7540761284599204,0.9947427381906206
0.755,0.9949014053037669
0.7556792050567477,0.9950051257577213
0.7556792051567477,0.9950051257721939
0.7556792052567477,0.9920113080947702
0.756,0.9921162151529801
0.757,0.992421703236583
0.758,0.992695131672331
0.759,0.9929371582512796
0.76,0.9931483782541921
0.761,0.9933293234371693
0.762,0.9934804610526488
0.763,0.9936021929027564
0.764,0.993694854422071
0.7643235646854115,0.9937186579841579
0.7643235647854115,0.9937186579910485
0.7643235648854115,0.990674076639267
0.765,0.9908425681008235
0.765936236472794,0.9910468473913172
0.765936236572794,0.9928763114495465
0.765936236672794,0.9928763114812242
0.766,0.9928964471439291
0.767,0.9931958146825451
0.768,0.9934648260534169
0.769,0.9937041829197953
0.77,0.993914524209053
0.771,0.9940964251447906
0.772,0.9942503963095064
0.7729140118428326,0.9943670765222958
0.7729140119428326,0.9943670765338163
0.7729140120428326,0.991268984926324
0.773,0.9912958904947261
0.774,0.991588542234848
0.775,0.9918443742227986
0.776,0.992064004808465
0.777,0.992247978550367
0.7779405777914399,0.9923888994864805
0.7779405778914399,0.9941941927306859
0.7779405779914399,0.9941941927557367
0.778,0.9942090290155907
0.779,0.9944440750016053
0.78,0.994651960728958
0.781,0.9948333059261172
0.7814494612657321,0.9949063183479998
0.7814494613657321,0.9949063183636637
0.7814494614657321,0.9917517416559795
0.782,0.991945779545115
0.783,0.9922702792803797
0.784,0.9925594164377992
0.785,0.9928139403252035
0.786,0.9930345272825222
0.787,0.993221779282347
0.788,0.9933762225755793
0.789,0.9934983063780715
0.7899287193710265,0.9935830317106772
0.7899287194710265,0.9935830317183237
0.7899287195710265,0.9903687398900984
0.79,0.9903892586776971
0.7901033007741987,0.9904186064010735
0.7901033008741987,0.9921965164465567
0.7901033009741987,0.9921965164865262
0.791,0.9925406244946958
0.792,0.9928912510146909
0.793,0.9932078678752521
0.794,0.9934913566647811
0.795,0.9937425270735598
0.796,0.9939621155260604
0.797,0.994150783856938
0.798,0.994309118025361
0.7983504745537848,0.9943575281296145
0.7983504746537848,0.9943575281429069
0.7983504747537848,0.99108000495771
0.799,0.9913008729886166
0.8,0.9916071035327458
0.801,0.991873028966164
0.802,0.9920993574290542
0.8024415087611954,0.9921868468872597
0.8024415088611954,0.9939332434314568
0.8024415089611954,0.9939332434622647
0.803,0.994100445824786
0.804,0.9943759158241701
0.805,0.9946214349040593
0.806,0.99483780041582
0.8067132860346679,0.994974719672404
0.8067132861346679,0.9949747196905973
0.8067132862346679,0.9916301266110759
0.807,0.9917462533567132
0.808,0.9921255400424435
0.809,0.9924656006697783
0.81,0.9927673946877028
0.811,0.9930317974049574
0.812,0.9932595980343206
0.8130000000000001,0.9934514977969495
0.8140000000000001,0.9936081080807648
0.814976202537815,0.9937274495733838
0.814976202637815,0.9954369616534127
0.814976202737815,0.9954369616758614
0.8150000000000001,0.9954422963395377
0.8150155710083584,0.9954457787384408
0.8150155711083584,0.9954457787607849
0.8150155712083584,0.9920299129604291
0.8160000000000001,0.9924649404078248
0.8170000000000001,0.9928684464976932
0.8180000000000001,0.9932344491272171
0.8190000000000001,0.993564074489673
0.8200000000000001,0.9938583661868708
0.8210000000000001,0.9941182833622833
0.8220000000000001,0.994344698895401
0.8230000000000001,0.9945383976492475
0.8232555897900645,0.9945827413075532
0.8232555898900645,0.9945827413244945
0.8232555899900645,0.991090986486501
0.8240000000000001,0.9913889092309347
0.8250000000000001,0.9917498666283093
0.8260000000000001,0.9920667653638474
0.8270000000000001,0.9923405496530622
0.8277336521713141,0.9925144855530205
0.8277336522713141,0.9941800261530075
0.8277336523713141,0.9941800261871233
0.8280000000000001,0.9942697017079329
0.8290000000000001,0.9945853856603148
0.8300000000000001,0.9948687396124188
0.8310000000000001,0.9951208058338373
0.8314314285887152,0.9952201358461361
0.8314314286887152,0.9952201358685109
0.8314314287887152,0.9916474042913689
0.8320000000000001,0.9919144244697886
0.833,0.9923496485037474
0.834,0.9927421475194358
0.835,0.9930931787367671
0.836,0.9934039020838109
0.837,0.9936753775447319
0.838,0.9939085625877865
0.839,0.9941043096635525
0.8395409794487474,0.994194867385028
0.8395409795487474,0.9941948674007824
0.8395409796487474,0.9905355313558363
0.84,0.9907264792057916
0.8407474648434646,0.991014170805525
0.8407474649434646,0.9926262142141632
0.8407474650434646,0.9926262142626924
0.841,0.9927474165275967
0.842,0.9932012193686667
0.843,0.9936144426149127
0.844,0.9939885547069078
0.845,0.9943249291088803
0.846,0.9946248418904086
0.847,0.9948894693986494
0.8475819167915932,0.995027649643929
0.8475819168915932,0.9950276496666909
0.8475819169915932,0.9912754596996611
0.848,0.9914847148020459
0.849,0.9919500341318152
0.85,0.9923669392347202
0.851,0.9927368456503058
0.852,0.9930610531623904
0.853,0.9933407420801571
0.854,0.993576969621471
0.8540618373654008,0.993590172125841
0.8540618374654008,0.9951356131325263
0.8540618375654008,0.9951356131656414
0.855,0.9954315679800159
0.8555516698452474,0.995592138402469
0.8555516699452475,0.9955921384306903
0.8555516700452475,0.9917401252541892
0.856,0.9919951739469157
0.857,0.9925287130736202
0.858,0.9930149850886394
0.859,0.9934557903528387
0.86,0.993852820368617
0.861,0.9942076542604626
0.862,0.9945217553898014
0.863,0.994796468087709
0.8634473900647257,0.9949069462146272
0.8634473901647257,0.9949069462384748
0.8634473902647257,0.9909473022452695
0.864,0.9912438256605176
0.865,0.991736984775803
0.866,0.9921756794660906
0.867,0.9925615271887083
0.8677369489333001,0.9928129226588146
0.8677369490333001,0.9942731907882146
0.8677369491333001,0.9942731908321983
0.868,0.9943874643488352
0.869,0.9947963163244876
0.87,0.9951660640621909
0.871,0.9954984394417072
0.8712659124025772,0.9955807403049844
0.8712659125025772,0.9955807403354631
0.8712659126025772,0.9915046753330043
0.872,0.991956824547522
0.873,0.9925254362043507
0.874,0.9930415007835521
0.875,0.993507131245068
0.876,0.9939243112783549
0.877,0.994294890474116
0.878,0.9946205796736851
0.879,0.9949029464732847
0.8790037089653595,0.9949039149351857
0.8790037090653595,0.9949039149612889
0.8790037091653595,0.9907014789241977
0.88,0.9912801033828915
0.881,0.9917983330017083
0.881858522760316,0.9921948155561198
0.881858522860316,0.9935425742168156
0.881858522960316,0.9935425742718449
0.882,0.9936199323828208
0.883,0.9941389219240798
0.884,0.994610933746335
0.885,0.9950382930386433
0.886,0.9954231957393195
0.8866568331582036,0.9956539103648386
0.8866568332582037,0.995653910398666
0.8866568333582037,0.991313773881113
0.887,0.991554527195662
0.888,0.9922140871050793
0.889,0.9928132953896411
0.89,0.9933548413762826
0.891,0.9938412665581867
0.892,0.9942749578425137
0.893,0.9946581410753105
0.894,0.9949928748132028
0.8942208518303637,0.9950604613087601
0.8942208519303637,0.995060461338853
0.8942208520303637,0.9905696404564255
0.895,0.9910935055948282
0.896,0.9917024626898061
0.8965563499491622,0.9920113095817583
0.8965563500491622,0.9932042446261918
0.8965563501491622,0.9932042446905509
0.897,0.9934841074487161
0.898,0.9940744618854732
0.899,0.9946112855088638
0.9,0.9950975577668009
0.901,0.9955361093903364
0.9016907621235134,0.9958125859599869
0.9016907622235134,0.9958125859984968
0.9016907623235134,0.9911560944006056
0.902,0.9914043789003965
0.903,0.992160358481367
0.904,0.9928474711195107
0.905,0.9934692189405586
0.906,0.9940289367941293
0.907,0.9945297830725519
0.908,0.9949747310042589
0.909,0.9953665603824183
0.9090608885916505,0.9953887609811278
0.9090608886916505,0.9953887610174352
0.9090608887916505,0.9905491638333681
0.91,0.9912881915575107
0.911,0.9919970442400752
0.912,0.9926289130357266
0.9120448876912145,0.9926555263446458
0.9120448877912145,0.9936235060174932
0.9120448878912145,0.993623506086023
0.913,0.9942492239280438
0.914,0.9948451196245794
0.915,0.9953842441411027
0.916,0.9958703034833978
0.9163247545538383,0.996017331825324
0.9163247546538383,0.9960173318698056
0.9163247547538383,0.9909741665029115
0.917,0.9915940826174634
0.918,0.9924430627881633
0.919,0.9932138802055323
0.92,0.9939112066390177
0.921,0.9945395269373776
0.922,0.9951031271195913
0.923,0.9956060834098498
0.923474919319443,0.9958248303469726
0.923474919419443,0.9958248303917118
0.923474919519443,0.9905538428051421
0.924,0.9910631478729379
0.925,0.9919612423981086
0.926,0.9927695654846742
0.927,0.9934932343273403
0.928,0.9941371310034329
0.9287304742859578,0.9945597350964598
0.9287304743859578,0.9951748690018377
0.9287304744859578,0.9951748690636499
0.929,0.9953391283180936
0.93,0.9959090214956995
0.9305027695075287,0.9961730971166967
0.9305027696075288,0.9961730971677869
0.9305027697075288,0.9906452180217561
0.931,0.991186033721113
0.932,0.9921981845437439
0.933,0.9931150384954147
0.934,0.9939431206319087
0.935,0.9946887578395722
0.936,0.995358061916871
0.937,0.9959569147642197
0.9373982475403388,0.9961770546620067
0.9373982476403389,0.9961770547160225
0.9373982477403389,0.9903570002702284
0.9380000000000001,0.9910629332238402
0.9390000000000001,0.9921450152208118
0.9400000000000001,0.9931201665926018
0.9410000000000001,0.9939959925444266
0.9420000000000001,0.9947798721489115
0.9430000000000001,0.9954789347702792
0.9440000000000001,0.9961000392644711
0.9441494924673764,0.9961865999195398
0.9441494925673765,0.9961865999769149
0.9441494926673765,0.9900309187162645
0.9450000000000001,0.9911071394254583
0.9460000000000001,0.9922533550831812
0.9470000000000001,0.9932795004366457
0.9480000000000001,0.994194541171195
0.9490000000000001,0.9950071788178525
0.9500000000000001,0.9957258175336343
0.9507423557303012,0.9962033001141778
0.9507423558303012,0.9962033001754526
0.9507423559303012,0.9896575772570815
0.9510000000000001,0.9900289160068332
0.9520000000000001,0.991373222066266
0.9530000000000001,0.9925717084606311
0.9540000000000001,0.9936353652059946
0.9550000000000001,0.9945749150621177
0.9560000000000001,0.9954007610053595
0.9570000000000001,0.9961229385680254
0.957159733988988,0.9962293405795373
0.957159734088988,0.9962293406454062
0.957159734188988,0.9892240810484554
0.9580000000000001,0.9905324601310069
0.9590000000000001,0.9919262763179478
0.96,0.9931555412171567
0.961,0.9942336469111133
0.962,0.9951736540371023
0.963,0.9959882145328056
0.9633806264580519,0.996267851522878
0.9633806265580519,0.9962678515942476
0.9633806266580519,0.9887122111500051
0.964,0.9898188798038645
0.965,0.9914296357080559
0.966,0.9928380659052343
0.967,0.9940612203535178
0.968,0.9951158285127611
0.969,0.9960181717407879
0.9693787630702364,0.9963234620434509
0.9693787631702364,0.9963234621215408
0.9693787632702364,0.988095315164126
0.97,0.9893761911438215
0.971,0.9912185400429209
0.972,0.9928097024059306
0.973,0.9941720082364699
0.974,0.9953275234025915
0.975,0.99629783039269
0.9751205366437694,0.9964032861079549
0.9751205367437694,0.9964032861944637
0.9751205368437694,0.9873327203037433
0.976,0.9894366187771304
0.977,0.9915049239945347
0.978,0.9932575673529702
0.979,0.9947250977489798
0.98,0.9959379459198988
0.9805617503675168,0.9965187816800017
0.9805617504675168,0.9965187817773971
0.9805617505675168,0.9863590229601022
0.981,0.9876853461807804
0.982,0.9903662333345636
0.983,0.992601109644454
0.984,0.9944338498778135
0.985,0.9959093432012357
0.9856422250453011,0.9966895081935743
0.9856422251453011,0.9966895083056464
0.9856422252453011,0.9850618511537853
0.986,0.9864637794886006
0.987,0.9899039205397154
0.988,0.9926887520325292
0.989,0.9948859302224146
0.99,0.9965676784122448
0.9902762374639686,0.996951376174916
0.9902762375639687,0.9969513763079261
0.9902762376639687,0.9832308911742829
0.991,0.9870079934563826
0.992,0.9912568599904523
0.993,0.9944741614254241
0.994,0.9967833452506906
0.994333996520806,0.9973765040078771
0.994333996620806,0.99737650417323
0.994333996720806,0.980426396783931
0.995,0.9858970834641527
0.996,0.9922452694950695
0.997,0.996485378031513
0.9976010450244372,0.9981234646161001
0.9976010451244373,0.9981234648372539
0.9976010452244373,0.9756108948942969
0.998,0.982608248513764
0.999,0.9953619316095756
0.9996710446753775,0.9994757279549896
0.9996710447753775,0.9994757282703224
0.9996710448753775,0.9676344239726342
0.9999999999,0.9999999899999992
1.0,1.0
1.0,1.0


==> data/ratio_eps_delta0.001.csv <==
0.0010000,1.4037324
0.0100808,1.4014553
0.0191616,1.3993220
0.0282424,1.3972440
0.0373232,1.3953186
0.0464040,1.3935780
0.0554848,1.3920863
0.0645657,1.3908324
0.0736465,1.3890382
0.0827273,1.3885477
0.0918081,1.3874511
0.1008889,1.3860324
0.1099697,1.3858960
0.1190505,1.3851394
0.1281313,1.3830271
0.1372121,1.3821027
0.1462929,1.3833304
0.1553737,1.3836995
0.1644545,1.3817799
0.1735354,1.3817137
0.1826162,1.3837821
0.1916970,1.3842908
0.2007778,1.3829753
0.2098586,1.3821150
0.2189394,1.3844380
0.2280202,1.3874775
0.2371010,1.3837734
0.2461818,1.3897959
0.2552626,1.3886357
0.2643434,1.3919692
0.2734242,1.3974514
0.2825051,1.3938818
0.2915859,1.3876952
0.3006667,1.4014814
0.3097475,1.3936723
0.3188283,1.3986852
0.3279091,1.4051704
0.3369899,1.4042534
0.3460707,1.4087099
0.3551515,1.4115879
0.3642323,1.4022083
0.3733131,1.4178680
0.3823939,1.4174698
0.3914747,1.4212418
0.4005556,1.4164722
0.4096364,1.4218693
0.4187172,1.4385209
0.4277980,1.4473579
0.4368788,1.4527727
0.4459596,1.4529814
0.4550404,1.4657253
0.4641212,1.4626299
0.4732020,1.4713738
0.4822828,1.4736264
0.4913636,1.5012839
0.5004444,1.4578537
0.5095253,1.5087440
0.5186061,1.4940029
0.5276869,1.5047210
0.5367677,1.5205725
0.5458485,1.5105796
0.5549293,1.4998706
0.5640101,1.5154987
0.5730909,1.5530580
0.5821717,1.5163587
0.5912525,1.5796425
0.6003333,1.5702765
0.6094141,1.6118347
0.6184949,1.5807569
0.6275758,1.6291380
0.6366566,1.5697997
0.6457374,1.6434540
0.6548182,1.6522276
0.6638990,1.6059253
0.6729798,1.6905132
0.6820606,1.6601871
0.6911414,1.6891556
0.7002222,1.6891556
0.7093030,1.7352415
0.7183838,1.7497631
0.7274646,1.6904482
0.7365455,1.7854487
0.7456263,1.7854487
0.7547071,1.8389831
0.7637879,1.8628319
0.7728687,1.8784882
0.7819495,1.8879933
0.7910303,1.7996241
0.8001111,1.9304687
0.8091919,2.0526666
0.8182727,1.9671042
0.8273535,1.9086227
0.8364343,2.0237555
0.8455152,2.0237555
0.8545960,2.2030756
0.8636768,2.2508475
0.8727576,2.2188008
0.8818384,2.2074162
0.8909192,2.2074162
0.9000000,2.4354839


==> data/ratio_eps_delta0.01.csv <==
0.0010000,1.5966259
0.0100808,1.5923558
0.0191616,1.5882335
0.0282424,1.5844089
0.0373232,1.5806476
0.0464040,1.5770017
0.0554848,1.5736890
0.0645657,1.5700568
0.0736465,1.5668058
0.0827273,1.5651841
0.0918081,1.5618880
0.1008889,1.5602921
0.1099697,1.5575146
0.1190505,1.5515773
0.1281313,1.5521023
0.1372121,1.5500153
0.1462929,1.5490946
0.1553737,1.5457198
0.1644545,1.5431719
0.1735354,1.5396579
0.1826162,1.5413908
0.1916970,1.5434893
0.2007778,1.5449366
0.2098586,1.5340663
0.2189394,1.5391738
0.2280202,1.5400130
0.2371010,1.5400111
0.2461818,1.5370883
0.2552626,1.5331074
0.2643434,1.5434058
0.2734242,1.5358452
0.2825051,1.5382291
0.2915859,1.5249039
0.3006667,1.5315075
0.3097475,1.5253434
0.3188283,1.5406115
0.3279091,1.5545510
0.3369899,1.5469248
0.3460707,1.5372682
0.3551515,1.5629068
0.3642323,1.5393704
0.3733131,1.5472406
0.3823939,1.5523411
0.3914747,1.5737786
0.4005556,1.5879956
0.4096364,1.5859714
0.4187172,1.5663968
0.4277980,1.5713983
0.4368788,1.5703865
0.4459596,1.5935272
0.4550404,1.5545677
0.4641212,1.6034682
0.4732020,1.6236669
0.4822828,1.6223043
0.4913636,1.5796425
0.5004444,1.6187648
0.5095253,1.6371059
0.5186061,1.6583789
0.5276869,1.5844597
0.5367677,1.6434540
0.5458485,1.6522276
0.5549293,1.6059253
0.5640101,1.6664075
0.5730909,1.6601871
0.5821717,1.6891556
0.5912525,1.6357616
0.6003333,1.7035443
0.6094141,1.6904482
0.6184949,1.6542735
0.6275758,1.7213684
0.6366566,1.6698066
0.6457374,1.7292439
0.6548182,1.8057591
0.6638990,1.7771864
0.6729798,1.7861790
0.6820606,1.7117247
0.6911414,1.7950000
0.7002222,1.8441639
0.7093030,1.8505981
0.7183838,1.7650773
0.7274646,1.8691860
0.7365455,1.8494731
0.7456263,1.8494731
0.7547071,1.9113924
0.7637879,2.0000000
0.7728687,1.9915429
0.7819495,1.9394991
0.7910303,1.8882685
0.8001111,1.8882685
0.8091919,2.1944934
0.8182727,2.1144641
0.8273535,2.0988554
0.8364343,2.0988554
0.8455152,2.0988554
0.8545960,2.2692308
0.8636768,2.2692308
0.8727576,2.1730769
0.8818384,2.3750000
0.8909192,2.5134448
0.9000000,2.6042922


==> data/ratio_eps_delta0.1.csv <==
0.0010000,2.2128799
0.0100808,2.1983267
0.0191616,2.1843475
0.0282424,2.1702903
0.0373232,2.1577880
0.0464040,2.1446247
0.0554848,2.1318258
0.0645657,2.1214202
0.0736465,2.1066998
0.0827273,2.0946421
0.0918081,2.0834188
0.1008889,2.0753738
0.1099697,2.0681418
0.1190505,2.0560044
0.1281313,2.0505662
0.1372121,2.0304979
0.1462929,2.0300883
0.1553737,2.0151344
0.1644545,2.0063441
0.1735354,2.0032223
0.1826162,1.9962213
0.1916970,1.9992843
0.2007778,1.9676374
0.2098586,1.9794842
0.2189394,1.9695823
0.2280202,1.9478398
0.2371010,1.9641320
0.2461818,1.9372716
0.2552626,1.9599055
0.2643434,1.9450307
0.2734242,1.9287514
0.2825051,1.9228935
0.2915859,1.9165254
0.3006667,1.9168157
0.3097475,1.9067597
0.3188283,1.9210526
0.3279091,1.8968267
0.3369899,1.8882333
0.3460707,1.9156770
0.3551515,1.8943661
0.3642323,1.9118373
0.3733131,1.8783784
0.3823939,1.9193693
0.3914747,1.8945783
0.4005556,1.9052876
0.4096364,1.9043615
0.4187172,1.9477352
0.4277980,1.9152170
0.4368788,1.8746519
0.4459596,1.9207921
0.4550404,1.8885102
0.4641212,1.9074417
0.4732020,1.9203540
0.4822828,1.9175943
0.4913636,1.8879933
0.5004444,1.9304687
0.5095253,1.9072165
0.5186061,1.9086227
0.5276869,1.8505981
0.5367677,2.0237555
0.5458485,1.8895349
0.5549293,1.8494731
0.5640101,1.9113924
0.5730909,2.0000000
0.5821717,1.9870186
0.5912525,1.9134772
0.6003333,1.8882685
0.6094141,1.8882685
0.6184949,1.9697266
0.6275758,2.0665984
0.6366566,2.0988554
0.6457374,1.9646202
0.6548182,1.8813736
0.6638990,1.8189386
0.6729798,2.0784255
0.6820606,2.0784255
0.6911414,2.0784255
0.7002222,1.9230769
0.7093030,2.0760870
0.7183838,2.0444973
0.7274646,2.1871366
0.7365455,2.2661898
0.7456263,2.3484198
0.7547071,2.1474834
0.7637879,2.1474834
0.7728687,2.1474834
0.7819495,1.9726883
0.7910303,1.9726883
0.8001111,1.8852907
0.8091919,2.3046875
0.8182727,2.2517090
0.8273535,2.2517090
0.8364343,2.2517090
0.8455152,2.5733817
0.8545960,2.5733817
0.8636768,2.7713341
0.8727576,2.6122449
0.8818384,2.5766234
0.8909192,2.5142857
0.9000000,2.4961039


==> data/ratio_phat_delta0.001.csv <==
0.0000000,50.1592027
0.0010000,47.1510591
0.0020000,45.2886610
0.0030000,46.1713851
0.0040000,50.9279433
0.0050000,61.3044921
0.0060000,52.7910554
0.0070000,46.1472658
0.0080000,40.9781443
0.0090000,36.8349095
0.0100000,33.4429284
0.0110000,30.6275189
0.0120000,28.2461476
0.0130000,26.2091769
0.0140000,24.4477967
0.0150000,22.9096981
0.0160000,21.5531351
0.0170000,20.3518680
0.0180000,19.2790942
0.0190000,18.3156217
0.0200000,17.4434684
0.0210000,16.6537373
0.0220000,15.9328023
0.0230000,15.2716237
0.0240000,14.6649861
0.0250000,14.1069570
0.0260000,13.5893224
0.0270000,13.1104758
0.0280000,12.6645148
0.0290000,12.2483634
0.0300000,11.8597378
0.0310000,11.4953987
0.0320000,11.1540405
0.0330000,10.8324090
0.0340000,10.5297363
0.0350000,10.2439866
0.0360000,9.9735615
0.0370000,9.7183592
0.0380000,9.4760626
0.0390000,9.2458892
0.0400000,9.0270509
0.0410000,8.8185148
0.0420000,8.6200499
0.0430000,8.4310141
0.0440000,8.2503892
0.0450000,8.0774357
0.0460000,7.9120132
0.0470000,7.7537453
0.0480000,7.6018535
0.0490000,7.4562171
0.0500000,7.3160307
0.0510000,7.1817563
0.0520000,7.0523006
0.0530000,6.9278484
0.0540000,6.8080139
0.0550000,6.6924292
0.0560000,6.5807989
0.0570000,6.4732522
0.0580000,6.3694041
0.0590000,6.2690396
0.0600000,6.1719354
0.0610000,6.0778580
0.0620000,5.9870929
0.0630000,5.8991833
0.0640000,5.8138572
0.0650000,5.7312797
0.0660000,5.6510771
0.0670000,5.5732700
0.0680000,5.4978705
0.0690000,5.4244506
0.0700000,5.3533531
0.0710000,5.2840889
0.0720000,5.2168578
0.0730000,5.1513412
0.0740000,5.0877752
0.0750000,5.0256807
0.0760000,4.9654519
0.0770000,4.9066538
0.0780000,4.8494109
0.0790000,4.7935968
0.0800000,4.7390853
0.0810000,4.6860998
0.0820000,4.6342931
0.0830000,4.5838073
0.0840000,4.5344641
0.0850000,4.4863349
0.0860000,4.4393079
0.0870000,4.3933784
0.0880000,4.3484934
0.0890000,4.3045697
0.0900000,4.2616711
0.0910000,4.2197486
0.0920000,4.1786228
0.0930000,4.1385721
0.0940000,4.0992747
0.0950000,4.0608283
0.0960000,4.0231243
0.0970000,3.9863288
0.0980000,3.9501292
0.0990000,3.9148399
0.1000000,3.8801432
0.1010000,3.8462179
0.1020000,3.8128699
0.1030000,3.7802531
0.1040000,3.7482505
0.1050000,3.7168621
0.1060000,3.6860972
0.1070000,3.6558541
0.1080000,3.6261850
0.1090000,3.5971227
0.1100000,3.5685841
0.1110000,3.5405281
0.1120000,3.5130119
0.1130000,3.4859181
0.1140000,3.4594350
0.1150000,3.4333413
0.1160000,3.4076723
0.1170000,3.3824986
0.1180000,3.3577836
0.1190000,3.3334587
0.1200000,3.3095275
0.1210000,3.2860072
0.1220000,3.2628656
0.1230000,3.2401143
0.1240000,3.2177920
0.1250000,3.1957596
0.1260000,3.1741629
0.1270000,3.1528203
0.1280000,3.1318835
0.1290000,3.1112799
0.1300000,3.0909622
0.1310000,3.0709683
0.1320000,3.0513280
0.1330000,3.0319561
0.1340000,3.0128466
0.1350000,2.9940930
0.1360000,2.9755908
0.1370000,2.9573708
0.1380000,2.9393734
0.1390000,2.9217312
0.1400000,2.9042725
0.1410000,2.8870954
0.1420000,2.8701796
0.1430000,2.8535094
0.1440000,2.8370499
0.1450000,2.8208176
0.1460000,2.8048645
0.1470000,2.7891261
0.1480000,2.7735817
0.1490000,2.7582479
0.1500000,2.7431611
0.1510000,2.7282564
0.1520000,2.7135325
0.1530000,2.6990570
0.1540000,2.6847335
0.1550000,2.6706408
0.1560000,2.6567058
0.1570000,2.6429357
0.1580000,2.6294062
0.1590000,2.6160231
0.1600000,2.6028157
0.1610000,2.5897759
0.1620000,2.5768903
0.1630000,2.5641639
0.1640000,2.5516356
0.1650000,2.5392602
0.1660000,2.5270309
0.1670000,2.5149618
0.1680000,2.5030162
0.1690000,2.4912647
0.1700000,2.4795966
0.1710000,2.4681381
0.1720000,2.4567860
0.1730000,2.4455666
0.1740000,2.4344832
0.1750000,2.4235322
0.1760000,2.4127358
0.1770000,2.4020596
0.1780000,2.3914899
0.1790000,2.3810687
0.1800000,2.3707444
0.1810000,2.3605872
0.1820000,2.3504845
0.1830000,2.3405344
0.1840000,2.3307282
0.1850000,2.3209846
0.1860000,2.3113690
0.1870000,2.3018569
0.1880000,2.2924928
0.1890000,2.2831833
0.1900000,2.2740091
0.1910000,2.2649180
0.1920000,2.2559440
0.1930000,2.2470695
0.1940000,2.2382627
0.1950000,2.2295963
0.1960000,2.2209926
0.1970000,2.2125062
0.1980000,2.2040860
0.1990000,2.1957922
0.2000000,2.1875704
0.2010000,2.1794081
0.2020000,2.1713844
0.2030000,2.1633981
0.2040000,2.1555449
0.2050000,2.1477493
0.2060000,2.1400372
0.2070000,2.1323891
0.2080000,2.1248547
0.2090000,2.1173658
0.2100000,2.1099768
0.2110000,2.1026527
0.2120000,2.0954146
0.2130000,2.0882585
0.2140000,2.0811644
0.2150000,2.0741389
0.2160000,2.0671734
0.2170000,2.0603099
0.2180000,2.0534928
0.2190000,2.0467603
0.2200000,2.0400746
0.2210000,2.0334820
0.2220000,2.0269382
0.2230000,2.0204650
0.2240000,2.0140383
0.2250000,2.0077077
0.2260000,2.0014177
0.2270000,1.9951970
0.2280000,1.9890203
0.2290000,1.9829351
0.2300000,1.9768945
0.2310000,1.9708994
0.2320000,1.9649662
0.2330000,1.9591192
0.2340000,1.9533053
0.2350000,1.9475387
0.2360000,1.9418479
0.2370000,1.9362091
0.2380000,1.9306162
0.2390000,1.9250824
0.2400000,1.9195821
0.2410000,1.9141616
0.2420000,1.9087819
0.2430000,1.9034525
0.2440000,1.8981605
0.2450000,1.8929301
0.2460000,1.8877468
0.2470000,1.8826110
0.2480000,1.8775380
0.2490000,1.8725011
0.2500000,1.8674941
0.2510000,1.8625655
0.2520000,1.8576578
0.2530000,1.8528075
0.2540000,1.8480011
0.2550000,1.8432314
0.2560000,1.8385119
0.2570000,1.8338311
0.2580000,1.8291875
0.2590000,1.8246141
0.2600000,1.8200596
0.2610000,1.8155535
0.2620000,1.8110706
0.2630000,1.8066561
0.2640000,1.8022613
0.2650000,1.7979070
0.2660000,1.7936118
0.2670000,1.7893321
0.2680000,1.7851052
0.2690000,1.7809146
0.2700000,1.7767612
0.2710000,1.7726291
0.2720000,1.7685548
0.2730000,1.7645164
0.2740000,1.7605061
0.2750000,1.7565312
0.2760000,1.7525828
0.2770000,1.7486929
0.2780000,1.7448194
0.2790000,1.7409930
0.2800000,1.7371798
0.2810000,1.7334202
0.2820000,1.7296914
0.2830000,1.7259932
0.2840000,1.7223255
0.2850000,1.7186764
0.2860000,1.7150890
0.2870000,1.7115157
0.2880000,1.7079781
0.2890000,1.7044678
0.2900000,1.7009928
0.2910000,1.6975442
0.2920000,1.6941296
0.2930000,1.6907330
0.2940000,1.6873773
0.2950000,1.6840578
0.2960000,1.6807593
0.2970000,1.6774924
0.2980000,1.6742514
0.2990000,1.6710282
0.3000000,1.6678501
0.3010000,1.6646864
0.3020000,1.6615585
0.3030000,1.6584681
0.3040000,1.6553972
0.3050000,1.6523496
0.3060000,1.6493241
0.3070000,1.6463357
0.3080000,1.6433623
0.3090000,1.6404140
0.3100000,1.6375030
0.3110000,1.6346213
0.3120000,1.6317463
0.3130000,1.6289168
0.3140000,1.6260967
0.3150000,1.6233064
0.3160000,1.6205363
0.3170000,1.6178055
0.3180000,1.6150811
0.3190000,1.6123870
0.3200000,1.6097207
0.3210000,1.6070787
0.3220000,1.6044424
0.3230000,1.6018532
0.3240000,1.5992763
0.3250000,1.5967214
0.3260000,1.5941863
0.3270000,1.5916771
0.3280000,1.5892011
0.3290000,1.5867291
0.3300000,1.5842947
0.3310000,1.5818758
0.3320000,1.5794768
0.3330000,1.5770992
0.3340000,1.5747374
0.3350000,1.5724042
0.3360000,1.5700813
0.3370000,1.5678017
0.3380000,1.5655291
0.3390000,1.5632667
0.3400000,1.5610432
0.3410000,1.5588332
0.3420000,1.5566282
0.3430000,1.5544697
0.3440000,1.5523120
0.3450000,1.5501796
0.3460000,1.5480741
0.3470000,1.5459755
0.3480000,1.5438995
0.3490000,1.5418429
0.3500000,1.5398102
0.3510000,1.5377963
0.3520000,1.5358004
0.3530000,1.5338188
0.3540000,1.5318478
0.3550000,1.5299100
0.3560000,1.5279921
0.3570000,1.5260734
0.3580000,1.5241934
0.3590000,1.5223186
0.3600000,1.5204696
0.3610000,1.5186342
0.3620000,1.5168071
0.3630000,1.5150173
0.3640000,1.5132358
0.3650000,1.5114662
0.3660000,1.5097214
0.3670000,1.5079889
0.3680000,1.5062750
0.3690000,1.5045747
0.3700000,1.5028955
0.3710000,1.5012209
0.3720000,1.4995761
0.3730000,1.4979437
0.3740000,1.4963344
0.3750000,1.4947291
0.3760000,1.4931524
0.3770000,1.4915754
0.3780000,1.4900334
0.3790000,1.4884975
0.3800000,1.4869787
0.3810000,1.4854741
0.3820000,1.4839740
0.3830000,1.4825138
0.3840000,1.4810419
0.3850000,1.4796076
0.3860000,1.4781873
0.3870000,1.4767743
0.3880000,1.4753790
0.3890000,1.4739922
0.3900000,1.4726288
0.3910000,1.4712664
0.3920000,1.4699323
0.3930000,1.4686151
0.3940000,1.4673075
0.3950000,1.4660108
0.3960000,1.4647381
0.3970000,1.4634736
0.3980000,1.4622261
0.3990000,1.4609899
0.4000000,1.4597576
0.4010000,1.4585600
0.4020000,1.4573692
0.4030000,1.4561863
0.4040000,1.4550178
0.4050000,1.4538733
0.4060000,1.4527348
0.4070000,1.4516053
0.4080000,1.4504955
0.4090000,1.4494018
0.4100000,1.4483156
0.4110000,1.4472484
0.4120000,1.4462000
0.4130000,1.4451562
0.4140000,1.4441288
0.4150000,1.4431132
0.4160000,1.4421128
0.4170000,1.4411165
0.4180000,1.4401375
0.4190000,1.4391749
0.4200000,1.4382323
0.4210000,1.4372937
0.4220000,1.4363649
0.4230000,1.4354561
0.4240000,1.4345605
0.4250000,1.4336833
0.4260000,1.4328099
0.4270000,1.4319524
0.4280000,1.4311031
0.4290000,1.4302623
0.4300000,1.4294390
0.4310000,1.4286328
0.4320000,1.4278451
0.4330000,1.4270526
0.4340000,1.4262911
0.4350000,1.4255235
0.4360000,1.4247755
0.4370000,1.4240509
0.4380000,1.4233243
0.4390000,1.4226171
0.4400000,1.4219118
0.4410000,1.4212368
0.4420000,1.4205612
0.4430000,1.4198949
0.4440000,1.4192528
0.4450000,1.4186187
0.4460000,1.4179899
0.4470000,1.4173791
0.4480000,1.4167726
0.4490000,1.4161859
0.4500000,1.4156091
0.4510000,1.4150451
0.4520000,1.4144948
0.4530000,1.4139544
0.4540000,1.4134263
0.4550000,1.4129063
0.4560000,1.4123969
0.4570000,1.4119079
0.4580000,1.4114243
0.4590000,1.4109508
0.4600000,1.4104949
0.4610000,1.4100418
0.4620000,1.4096109
0.4630000,1.4091869
0.4640000,1.4087728
0.4650000,1.4083681
0.4660000,1.4079818
0.4670000,1.4075979
0.4680000,1.4072262
0.4690000,1.4068735
0.4700000,1.4065372
0.4710000,1.4062062
0.4720000,1.4058808
0.4730000,1.4055756
0.4740000,1.4052717
0.4750000,1.4049834
0.4760000,1.4047034
0.4770000,1.4044393
0.4780000,1.4041933
0.4790000,1.4039490
0.4800000,1.4037249
0.4810000,1.4035071
0.4820000,1.4032996
0.4830000,1.4030928
0.4840000,1.4029148
0.4850000,1.4027377
0.4860000,1.4025761
0.4870000,1.4024244
0.4880000,1.4022907
0.4890000,1.4021569
0.4900000,1.4020348
0.4910000,1.4019297
0.4920000,1.4018360
0.4930000,1.4017514
0.4940000,1.4016856
0.4950000,1.4016168
0.4960000,1.4015643
0.4970000,1.4015280
0.4980000,1.4015000
0.4990000,1.4014886
0.5000000,1.4014771
0.5010000,1.4014886
0.5020000,1.4015000
0.5030000,1.4015280
0.5040000,1.4015643
0.5050000,1.4016168
0.5060000,1.4016856
0.5070000,1.4017514
0.5080000,1.4018360
0.5090000,1.4019297
0.5100000,1.4020348
0.5110000,1.4021569
0.5120000,1.4022907
0.5130000,1.4024244
0.5140000,1.4025761
0.5150000,1.4027377
0.5160000,1.4029148
0.5170000,1.4030928
0.5180000,1.4032996
0.5190000,1.4035071
0.5200000,1.4037249
0.5210000,1.4039490
0.5220000,1.4041933
0.5230000,1.4044393
0.5240000,1.4047034
0.5250000,1.4049834
0.5260000,1.4052717
0.5270000,1.4055756
0.5280000,1.4058808
0.5290000,1.4062062
0.5300000,1.4065372
0.5310000,1.4068735
0.5320000,1.4072262
0.5330000,1.4075979
0.5340000,1.4079818
0.5350000,1.4083681
0.5360000,1.4087728
0.5370000,1.4091869
0.5380000,1.4096109
0.5390000,1.4100418
0.5400000,1.4104949
0.5410000,1.4109508
0.5420000,1.4114243
0.5430000,1.4119079
0.5440000,1.4123969
0.5450000,1.4129063
0.5460000,1.4134263
0.5470000,1.4139544
0.5480000,1.4144948
0.5490000,1.4150451
0.5500000,1.4156091
0.5510000,1.4161859
0.5520000,1.4167726
0.5530000,1.4173791
0.5540000,1.4179899
0.5550000,1.4186187
0.5560000,1.4192528
0.5570000,1.4198949
0.5580000,1.4205612
0.5590000,1.4212368
0.5600000,1.4219118
0.5610000,1.4226171
0.5620000,1.4233243
0.5630000,1.4240509
0.5640000,1.4247755
0.5650000,1.4255235
0.5660000,1.4262911
0.5670000,1.4270526
0.5680000,1.4278451
0.5690000,1.4286328
0.5700000,1.4294390
0.5710000,1.4302623
0.5720000,1.4311031
0.5730000,1.4319524
0.5740000,1.4328099
0.5750000,1.4336833
0.5760000,1.4345605
0.5770000,1.4354561
0.5780000,1.4363649
0.5790000,1.4372937
0.5800000,1.4382323
0.5810000,1.4391749
0.5820000,1.4401375
0.5830000,1.4411165
0.5840000,1.4421128
0.5850000,1.4431132
0.5860000,1.4441288
0.5870000,1.4451562
0.5880000,1.4462000
0.5890000,1.4472484
0.5900000,1.4483156
0.5910000,1.4494018
0.5920000,1.4504955
0.5930000,1.4516053
0.5940000,1.4527348
0.5950000,1.4538733
0.5960000,1.4550178
0.5970000,1.4561863
0.5980000,1.4573692
0.5990000,1.4585600
0.6000000,1.4597576
0.6010000,1.4609899
0.6020000,1.4622261
0.6030000,1.4634736
0.6040000,1.4647381
0.6050000,1.4660108
0.6060000,1.4673075
0.6070000,1.4686151
0.6080000,1.4699323
0.6090000,1.4712664
0.6100000,1.4726288
0.6110000,1.4739922
0.6120000,1.4753790
0.6130000,1.4767743
0.6140000,1.4781873
0.6150000,1.4796076
0.6160000,1.4810419
0.6170000,1.4825138
0.6180000,1.4839740
0.6190000,1.4854741
0.6200000,1.4869787
0.6210000,1.4884975
0.6220000,1.4900334
0.6230000,1.4915754
0.6240000,1.4931524
0.6250000,1.4947291
0.6260000,1.4963344
0.6270000,1.4979437
0.6280000,1.4995761
0.6290000,1.5012209
0.6300000,1.5028955
0.6310000,1.5045747
0.6320000,1.5062750
0.6330000,1.5079889
0.6340000,1.5097214
0.6350000,1.5114662
0.6360000,1.5132358
0.6370000,1.5150173
0.6380000,1.5168071
0.6390000,1.5186342
0.6400000,1.5204696
0.6410000,1.5223186
0.6420000,1.5241934
0.6430000,1.5260734
0.6440000,1.5279921
0.6450000,1.5299100
0.6460000,1.5318478
0.6470000,1.5338188
0.6480000,1.5358004
0.6490000,1.5377963
0.6500000,1.5398102
0.6510000,1.5418429
0.6520000,1.5438995
0.6530000,1.5459755
0.6540000,1.5480741
0.6550000,1.5501796
0.6560000,1.5523120
0.6570000,1.5544697
0.6580000,1.5566282
0.6590000,1.5588332
0.6600000,1.5610432
0.6610000,1.5632667
0.6620000,1.5655291
0.6630000,1.5678017
0.6640000,1.5700813
0.6650000,1.5724042
0.6660000,1.5747374
0.6670000,1.5770992
0.6680000,1.5794768
0.6690000,1.5818758
0.6700000,1.5842947
0.6710000,1.5867291
0.6720000,1.5892011
0.6730000,1.5916771
0.6740000,1.5941863
0.6750000,1.5967214
0.6760000,1.5992763
0.6770000,1.6018532
0.6780000,1.6044424
0.6790000,1.6070787
0.6800000,1.6097207
0.6810000,1.6123870
0.6820000,1.6150811
0.6830000,1.6178055
0.6840000,1.6205363
0.6850000,1.6233064
0.6860000,1.6260967
0.6870000,1.6289168
0.6880000,1.6317463
0.6890000,1.6346213
0.6900000,1.6375030
0.6910000,1.6404140
0.6920000,1.6433623
0.6930000,1.6463357
0.6940000,1.6493241
0.6950000,1.6523496
0.6960000,1.6553972
0.6970000,1.6584681
0.6980000,1.6615585
0.6990000,1.6646864
0.7000000,1.6678501
0.7010000,1.6710282
0.7020000,1.6742514
0.7030000,1.6774924
0.7040000,1.6807593
0.7050000,1.6840578
0.7060000,1.6873773
0.7070000,1.6907330
0.7080000,1.6941296
0.7090000,1.6975442
0.7100000,1.7009928
0.7110000,1.7044678
0.7120000,1.7079781
0.7130000,1.7115157
0.7140000,1.7150890
0.7150000,1.7186764
0.7160000,1.7223255
0.7170000,1.7259932
0.7180000,1.7296914
0.7190000,1.7334202
0.7200000,1.7371798
0.7210000,1.7409930
0.7220000,1.7448194
0.7230000,1.7486929
0.7240000,1.7525828
0.7250000,1.7565312
0.7260000,1.7605061
0.7270000,1.7645164
0.7280000,1.7685548
0.7290000,1.7726291
0.7300000,1.7767612
0.7310000,1.7809146
0.7320000,1.7851052
0.7330000,1.7893321
0.7340000,1.7936118
0.7350000,1.7979070
0.7360000,1.8022613
0.7370000,1.8066561
0.7380000,1.8110706
0.7390000,1.8155535
0.7400000,1.8200596
0.7410000,1.8246141
0.7420000,1.8291875
0.7430000,1.8338311
0.7440000,1.8385119
0.7450000,1.8432314
0.7460000,1.8480011
0.7470000,1.8528075
0.7480000,1.8576578
0.7490000,1.8625655
0.7500000,1.8674941
0.7510000,1.8725011
0.7520000,1.8775380
0.7530000,1.8826110
0.7540000,1.8877468
0.7550000,1.8929301
0.7560000,1.8981605
0.7570000,1.9034525
0.7580000,1.9087819
0.7590000,1.9141616
0.7600000,1.9195821
0.7610000,1.9250824
0.7620000,1.9306162
0.7630000,1.9362091
0.7640000,1.9418479
0.7650000,1.9475387
0.7660000,1.9533053
0.7670000,1.9591192
0.7680000,1.9649662
0.7690000,1.9708994
0.7700000,1.9768945
0.7710000,1.9829351
0.7720000,1.9890203
0.7730000,1.9951970
0.7740000,2.0014177
0.7750000,2.0077077
0.7760000,2.0140383
0.7770000,2.0204650
0.7780000,2.0269382
0.7790000,2.0334820
0.7800000,2.0400746
0.7810000,2.0467603
0.7820000,2.0534928
0.7830000,2.0603099
0.7840000,2.0671734
0.7850000,2.0741389
0.7860000,2.0811644
0.7870000,2.0882585
0.7880000,2.0954146
0.7890000,2.1026527
0.7900000,2.1099768
0.7910000,2.1173658
0.7920000,2.1248547
0.7930000,2.1323891
0.7940000,2.1400372
0.7950000,2.1477493
0.7960000,2.1555449
0.7970000,2.1633981
0.7980000,2.1713844
0.7990000,2.1794081
0.8000000,2.1875704
0.8010000,2.1957922
0.8020000,2.2040860
0.8030000,2.2125062
0.8040000,2.2209926
0.8050000,2.2295963
0.8060000,2.2382627
0.8070000,2.2470695
0.8080000,2.2559440
0.8090000,2.2649180
0.8100000,2.2740091
0.8110000,2.2831833
0.8120000,2.2924928
0.8130000,2.3018569
0.8140000,2.3113690
0.8150000,2.3209846
0.8160000,2.3307282
0.8170000,2.3405344
0.8180000,2.3504845
0.8190000,2.3605872
0.8200000,2.3707444
0.8210000,2.3810687
0.8220000,2.3914899
0.8230000,2.4020596
0.8240000,2.4127358
0.8250000,2.4235322
0.8260000,2.4344832
0.8270000,2.4455666
0.8280000,2.4567860
0.8290000,2.4681381
0.8300000,2.4795966
0.8310000,2.4912647
0.8320000,2.5030162
0.8330000,2.5149618
0.8340000,2.5270309
0.8350000,2.5392602
0.8360000,2.5516356
0.8370000,2.5641639
0.8380000,2.5768903
0.8390000,2.5897759
0.8400000,2.6028157
0.8410000,2.6160231
0.8420000,2.6294062
0.8430000,2.6429357
0.8440000,2.6567058
0.8450000,2.6706408
0.8460000,2.6847335
0.8470000,2.6990570
0.8480000,2.7135325
0.8490000,2.7282564
0.8500000,2.7431611
0.8510000,2.7582479
0.8520000,2.7735817
0.8530000,2.7891261
0.8540000,2.8048645
0.8550000,2.8208176
0.8560000,2.8370499
0.8570000,2.8535094
0.8580000,2.8701796
0.8590000,2.8870954
0.8600000,2.9042725
0.8610000,2.9217312
0.8620000,2.9393734
0.8630000,2.9573708
0.8640000,2.9755908
0.8650000,2.9940930
0.8660000,3.0128466
0.8670000,3.0319561
0.8680000,3.0513280
0.8690000,3.0709683
0.8700000,3.0909622
0.8710000,3.1112799
0.8720000,3.1318835
0.8730000,3.1528203
0.8740000,3.1741629
0.8750000,3.1957596
0.8760000,3.2177920
0.8770000,3.2401143
0.8780000,3.2628656
0.8790000,3.2860072
0.8800000,3.3095275
0.8810000,3.3334587
0.8820000,3.3577836
0.8830000,3.3824986
0.8840000,3.4076723
0.8850000,3.4333413
0.8860000,3.4594350
0.8870000,3.4859181
0.8880000,3.5130119
0.8890000,3.5405281
0.8900000,3.5685841
0.8910000,3.5971227
0.8920000,3.6261850
0.8930000,3.6558541
0.8940000,3.6860972
0.8950000,3.7168621
0.8960000,3.7482505
0.8970000,3.7802531
0.8980000,3.8128699
0.8990000,3.8462179
0.9000000,3.8801432
0.9010000,3.9148399
0.9020000,3.9501292
0.9030000,3.9863288
0.9040000,4.0231243
0.9050000,4.0608283
0.9060000,4.0992747
0.9070000,4.1385721
0.9080000,4.1786228
0.9090000,4.2197486
0.9100000,4.2616711
0.9110000,4.3045697
0.9120000,4.3484934
0.9130000,4.3933784
0.9140000,4.4393079
0.9150000,4.4863349
0.9160000,4.5344641
0.9170000,4.5838073
0.9180000,4.6342931
0.9190000,4.6860998
0.9200000,4.7390853
0.9210000,4.7935968
0.9220000,4.8494109
0.9230000,4.9066538
0.9240000,4.9654519
0.9250000,5.0256807
0.9260000,5.0877752
0.9270000,5.1513412
0.9280000,5.2168578
0.9290000,5.2840889
0.9300000,5.3533531
0.9310000,5.4244506
0.9320000,5.4978705
0.9330000,5.5732700
0.9340000,5.6510771
0.9350000,5.7312797
0.9360000,5.8138572
0.9370000,5.8991833
0.9380000,5.9870929
0.9390000,6.0778580
0.9400000,6.1719354
0.9410000,6.2690396
0.9420000,6.3694041
0.9430000,6.4732522
0.9440000,6.5807989
0.9450000,6.6924292
0.9460000,6.8080139
0.9470000,6.9278484
0.9480000,7.0523006
0.9490000,7.1817563
0.9500000,7.3160307
0.9510000,7.4562171
0.9520000,7.6018535
0.9530000,7.7537453
0.9540000,7.9120132
0.9550000,8.0774357
0.9560000,8.2503892
0.9570000,8.4310141
0.9580000,8.6200499
0.9590000,8.8185148
0.9600000,9.0270509
0.9610000,9.2458892
0.9620000,9.4760626
0.9630000,9.7183592
0.9640000,9.9735615
0.9650000,10.2439866
0.9660000,10.5297363
0.9670000,10.8324090
0.9680000,11.1540405
0.9690000,11.4953987
0.9700000,11.8597378
0.9710000,12.2483634
0.9720000,12.6645148
0.9730000,13.1104758
0.9740000,13.5893224
0.9750000,14.1069570
0.9760000,14.6649861
0.9770000,15.2716237
0.9780000,15.9328023
0.9790000,16.6537373
0.9800000,17.4434684
0.9810000,18.3156217
0.9820000,19.2790942
0.9830000,20.3518680
0.9840000,21.5531351
0.9850000,22.9096981
0.9860000,24.4477967
0.9870000,26.2091769
0.9880000,28.2461476
0.9890000,30.6275189
0.9900000,33.4429284
0.9910000,36.8349095
0.9920000,40.9781443
0.9930000,46.1472658
0.9940000,52.7910554
0.9950000,61.5499132
0.9960000,51.0983091
0.9970000,46.3036179
0.9980000,45.4011944
0.9990000,47.2002183
1.0000000,50.1927593


==> data/ratio_phat_delta0.01.csv <==
0.0000000,50.1888813
0.0010000,48.3859650
0.0020000,47.3548626
0.0030000,48.9861889
0.0040000,54.6608279
0.0050000,66.3940264
0.0060000,57.5359906
0.0070000,50.5641427
0.0080000,45.0769149
0.0090000,40.6507706
0.0100000,37.0129917
0.0110000,33.9685013
0.0120000,31.3881497
0.0130000,29.1758078
0.0140000,27.2530637
0.0150000,25.5693551
0.0160000,24.0840414
0.0170000,22.7646212
0.0180000,21.5841222
0.0190000,20.5208615
0.0200000,19.5563166
0.0210000,18.6828528
0.0220000,17.8847165
0.0230000,17.1541076
0.0240000,16.4818616
0.0250000,15.8605123
0.0260000,15.2860778
0.0270000,14.7519952
0.0280000,14.2547962
0.0290000,13.7926442
0.0300000,13.3587493
0.0310000,12.9529352
0.0320000,12.5703436
0.0330000,12.2114200
0.0340000,11.8742318
0.0350000,11.5542156
0.0360000,11.2521286
0.0370000,10.9665121
0.0380000,10.6951532
0.0390000,10.4373455
0.0400000,10.1923071
0.0410000,9.9588991
0.0420000,9.7363988
0.0430000,9.5237802
0.0440000,9.3212932
0.0450000,9.1272058
0.0460000,8.9416685
0.0470000,8.7635911
0.0480000,8.5933162
0.0490000,8.4296210
0.0500000,8.2723429
0.0510000,8.1212224
0.0520000,7.9757444
0.0530000,7.8354987
0.0540000,7.7009134
0.0550000,7.5708436
0.0560000,7.4454541
0.0570000,7.3239249
0.0580000,7.2072679
0.0590000,7.0944213
0.0600000,6.9847678
0.0610000,6.8793917
0.0620000,6.7770173
0.0630000,6.6778594
0.0640000,6.5815126
0.0650000,6.4887275
0.0660000,6.3982275
0.0670000,6.3105726
0.0680000,6.2256217
0.0690000,6.1429113
0.0700000,6.0627740
0.0710000,5.9845422
0.0720000,5.9086835
0.0730000,5.8350760
0.0740000,5.7630479
0.0750000,5.6932382
0.0760000,5.6252327
0.0770000,5.5588296
0.0780000,5.4942167
0.0790000,5.4312710
0.0800000,5.3698554
0.0810000,5.3099390
0.0820000,5.2514229
0.0830000,5.1944253
0.0840000,5.1387013
0.0850000,5.0844863
0.0860000,5.0313390
0.0870000,4.9795167
0.0880000,4.9288335
0.0890000,4.8792024
0.0900000,4.8308131
0.0910000,4.7834070
0.0920000,4.7370849
0.0930000,4.6916066
0.0940000,4.6473529
0.0950000,4.6038484
0.0960000,4.5613333
0.0970000,4.5196669
0.0980000,4.4788865
0.0990000,4.4388960
0.1000000,4.3996748
0.1010000,4.3613643
0.1020000,4.3236187
0.1030000,4.2867145
0.1040000,4.2505042
0.1050000,4.2151117
0.1060000,4.1801861
0.1070000,4.1460533
0.1080000,4.1125439
0.1090000,4.0797427
0.1100000,4.0474069
0.1110000,4.0157589
0.1120000,3.9846182
0.1130000,3.9540275
0.1140000,3.9240307
0.1150000,3.8945221
0.1160000,3.8654565
0.1170000,3.8369786
0.1180000,3.8089435
0.1190000,3.7814443
0.1200000,3.7544689
0.1210000,3.7278059
0.1220000,3.7016178
0.1230000,3.6759677
0.1240000,3.6506794
0.1250000,3.6256879
0.1260000,3.6012799
0.1270000,3.5771763
0.1280000,3.5534650
0.1290000,3.5300522
0.1300000,3.5071515
0.1310000,3.4845228
0.1320000,3.4622523
0.1330000,3.4403415
0.1340000,3.4187703
0.1350000,3.3974067
0.1360000,3.3765608
0.1370000,3.3558804
0.1380000,3.3355485
0.1390000,3.3155832
0.1400000,3.2957972
0.1410000,3.2764089
0.1420000,3.2572472
0.1430000,3.2383558
0.1440000,3.2197388
0.1450000,3.2013808
0.1460000,3.1832975
0.1470000,3.1654578
0.1480000,3.1478161
0.1490000,3.1304573
0.1500000,3.1134095
0.1510000,3.0964630
0.1520000,3.0798505
0.1530000,3.0634610
0.1540000,3.0472549
0.1550000,3.0312221
0.1560000,3.0154423
0.1570000,2.9998913
0.1580000,2.9845656
0.1590000,2.9693621
0.1600000,2.9544566
0.1610000,2.9396827
0.1620000,2.9250591
0.1630000,2.9107221
0.1640000,2.8965115
0.1650000,2.8824695
0.1660000,2.8686321
0.1670000,2.8549282
0.1680000,2.8413829
0.1690000,2.8280930
0.1700000,2.8149065
0.1710000,2.8018540
0.1720000,2.7890350
0.1730000,2.7763397
0.1740000,2.7637543
0.1750000,2.7513781
0.1760000,2.7391540
0.1770000,2.7269931
0.1780000,2.7150339
0.1790000,2.7032608
0.1800000,2.6915664
0.1810000,2.6800483
0.1820000,2.6686204
0.1830000,2.6573228
0.1840000,2.6462082
0.1850000,2.6351809
0.1860000,2.6242983
0.1870000,2.6135228
0.1880000,2.6028681
0.1890000,2.5923082
0.1900000,2.5819014
0.1910000,2.5716203
0.1920000,2.5614448
0.1930000,2.5513904
0.1940000,2.5414510
0.1950000,2.5315642
0.1960000,2.5218517
0.1970000,2.5122379
0.1980000,2.5026909
0.1990000,2.4932846
0.2000000,2.4839695
0.2010000,2.4747230
0.2020000,2.4655925
0.2030000,2.4565645
0.2040000,2.4476692
0.2050000,2.4388029
0.2060000,2.4300766
0.2070000,2.4214287
0.2080000,2.4128753
0.2090000,2.4043760
0.2100000,2.3959860
0.2110000,2.3877353
0.2120000,2.3794829
0.2130000,2.3713646
0.2140000,2.3633473
0.2150000,2.3553739
0.2160000,2.3475175
0.2170000,2.3396966
0.2180000,2.3319975
0.2190000,2.3243111
0.2200000,2.3167500
0.2210000,2.3092917
0.2220000,2.3018834
0.2230000,2.2945048
0.2240000,2.2872687
0.2250000,2.2800771
0.2260000,2.2729361
0.2270000,2.2658736
0.2280000,2.2588937
0.2290000,2.2519934
0.2300000,2.2451153
0.2310000,2.2383292
0.2320000,2.2316198
0.2330000,2.2249681
0.2340000,2.2183985
0.2350000,2.2118692
0.2360000,2.2054077
0.2370000,2.1989973
0.2380000,2.1926444
0.2390000,2.1863757
0.2400000,2.1801732
0.2410000,2.1740094
0.2420000,2.1678964
0.2430000,2.1618650
0.2440000,2.1558403
0.2450000,2.1499166
0.2460000,2.1440443
0.2470000,2.1382169
0.2480000,2.1324821
0.2490000,2.1267531
0.2500000,2.1210954
0.2510000,2.1154935
0.2520000,2.1099401
0.2530000,2.1044355
0.2540000,2.0989698
0.2550000,2.0935838
0.2560000,2.0882280
0.2570000,2.0829192
0.2580000,2.0776578
0.2590000,2.0724581
0.2600000,2.0672989
0.2610000,2.0621697
0.2620000,2.0570921
0.2630000,2.0520635
0.2640000,2.0471040
0.2650000,2.0421738
0.2660000,2.0372924
0.2670000,2.0324505
0.2680000,2.0276284
0.2690000,2.0229022
0.2700000,2.0181780
0.2710000,2.0134961
0.2720000,2.0088690
0.2730000,2.0042783
0.2740000,1.9997377
0.2750000,1.9952115
0.2760000,1.9907688
0.2770000,1.9863520
0.2780000,1.9819472
0.2790000,1.9776136
0.2800000,1.9732912
0.2810000,1.9690280
0.2820000,1.9647912
0.2830000,1.9605766
0.2840000,1.9564435
0.2850000,1.9523108
0.2860000,1.9482343
0.2870000,1.9441716
0.2880000,1.9401695
0.2890000,1.9361700
0.2900000,1.9322355
0.2910000,1.9283165
0.2920000,1.9244546
0.2930000,1.9205871
0.2940000,1.9167968
0.2950000,1.9130164
0.2960000,1.9092954
0.2970000,1.9055710
0.2980000,1.9019075
0.2990000,1.8982660
0.3000000,1.8946502
0.3010000,1.8910491
0.3020000,1.8875257
0.3030000,1.8839925
0.3040000,1.8804939
0.3050000,1.8770406
0.3060000,1.8736373
0.3070000,1.8702136
0.3080000,1.8668635
0.3090000,1.8635077
0.3100000,1.8602089
0.3110000,1.8569308
0.3120000,1.8536822
0.3130000,1.8504770
0.3140000,1.8472857
0.3150000,1.8441166
0.3160000,1.8409695
0.3170000,1.8378590
0.3180000,1.8347683
0.3190000,1.8317053
0.3200000,1.8286826
0.3210000,1.8256889
0.3220000,1.8227226
0.3230000,1.8197736
0.3240000,1.8168572
0.3250000,1.8139528
0.3260000,1.8110617
0.3270000,1.8082142
0.3280000,1.8054208
0.3290000,1.8026225
0.3300000,1.7998383
0.3310000,1.7971085
0.3320000,1.7943647
0.3330000,1.7916769
0.3340000,1.7889941
0.3350000,1.7863467
0.3360000,1.7837235
0.3370000,1.7811198
0.3380000,1.7785535
0.3390000,1.7759804
0.3400000,1.7734756
0.3410000,1.7709413
0.3420000,1.7684638
0.3430000,1.7659947
0.3440000,1.7635494
0.3450000,1.7611364
0.3460000,1.7587466
0.3470000,1.7563819
0.3480000,1.7540131
0.3490000,1.7516944
0.3500000,1.7493753
0.3510000,1.7470945
0.3520000,1.7448141
0.3530000,1.7425684
0.3540000,1.7403393
0.3550000,1.7381474
0.3560000,1.7359725
0.3570000,1.7337855
0.3580000,1.7316510
0.3590000,1.7295426
0.3600000,1.7274195
0.3610000,1.7253429
0.3620000,1.7232846
0.3630000,1.7212491
0.3640000,1.7192060
0.3650000,1.7172181
0.3660000,1.7152287
0.3670000,1.7132626
0.3680000,1.7113296
0.3690000,1.7094026
0.3700000,1.7074802
0.3710000,1.7055978
0.3720000,1.7037144
0.3730000,1.7018776
0.3740000,1.7000395
0.3750000,1.6982258
0.3760000,1.6964400
0.3770000,1.6946532
0.3780000,1.6928943
0.3790000,1.6911542
0.3800000,1.6894314
0.3810000,1.6877048
0.3820000,1.6860229
0.3830000,1.6843584
0.3840000,1.6827077
0.3850000,1.6810507
0.3860000,1.6794425
0.3870000,1.6778561
0.3880000,1.6762578
0.3890000,1.6747004
0.3900000,1.6731340
0.3910000,1.6716110
0.3920000,1.6700789
0.3930000,1.6685913
0.3940000,1.6670997
0.3950000,1.6656438
0.3960000,1.6641925
0.3970000,1.6627390
0.3980000,1.6613327
0.3990000,1.6599384
0.4000000,1.6585380
0.4010000,1.6571821
0.4020000,1.6558154
0.4030000,1.6544834
0.4040000,1.6531613
0.4050000,1.6518447
0.4060000,1.6505704
0.4070000,1.6492828
0.4080000,1.6480425
0.4090000,1.6467755
0.4100000,1.6455612
0.4110000,1.6443343
0.4120000,1.6431538
0.4130000,1.6419752
0.4140000,1.6408075
0.4150000,1.6396569
0.4160000,1.6385195
0.4170000,1.6373986
0.4180000,1.6362914
0.4190000,1.6351876
0.4200000,1.6341186
0.4210000,1.6330583
0.4220000,1.6319881
0.4230000,1.6309751
0.4240000,1.6299446
0.4250000,1.6289551
0.4260000,1.6279416
0.4270000,1.6269664
0.4280000,1.6260086
0.4290000,1.6250628
0.4300000,1.6241376
0.4310000,1.6232210
0.4320000,1.6223289
0.4330000,1.6214361
0.4340000,1.6205412
0.4350000,1.6196999
0.4360000,1.6188379
0.4370000,1.6180084
0.4380000,1.6172051
0.4390000,1.6163934
0.4400000,1.6156055
0.4410000,1.6148206
0.4420000,1.6140598
0.4430000,1.6133140
0.4440000,1.6125758
0.4450000,1.6118543
0.4460000,1.6111448
0.4470000,1.6104491
0.4480000,1.6097614
0.4490000,1.6090817
0.4500000,1.6084271
0.4510000,1.6077987
0.4520000,1.6071662
0.4530000,1.6065616
0.4540000,1.6059596
0.4550000,1.6053689
0.4560000,1.6047922
0.4570000,1.6042257
0.4580000,1.6036897
0.4590000,1.6031477
0.4600000,1.6026356
0.4610000,1.6021266
0.4620000,1.6016218
0.4630000,1.6011536
0.4640000,1.6006717
0.4650000,1.6002256
0.4660000,1.5997814
0.4670000,1.5993510
0.4680000,1.5989186
0.4690000,1.5985320
0.4700000,1.5981407
0.4710000,1.5977632
0.4720000,1.5974013
0.4730000,1.5970360
0.4740000,1.5966965
0.4750000,1.5963723
0.4760000,1.5960720
0.4770000,1.5957624
0.4780000,1.5954919
0.4790000,1.5952166
0.4800000,1.5949369
0.4810000,1.5947063
0.4820000,1.5944515
0.4830000,1.5942286
0.4840000,1.5940274
0.4850000,1.5938412
0.4860000,1.5936520
0.4870000,1.5934712
0.4880000,1.5933075
0.4890000,1.5931742
0.4900000,1.5930444
0.4910000,1.5929236
0.4920000,1.5928184
0.4930000,1.5927048
0.4940000,1.5926357
0.4950000,1.5925699
0.4960000,1.5925069
0.4970000,1.5924680
0.4980000,1.5924373
0.4990000,1.5924170
0.5000000,1.5923929
0.5010000,1.5924170
0.5020000,1.5924373
0.5030000,1.5924680
0.5040000,1.5925069
0.5050000,1.5925699
0.5060000,1.5926357
0.5070000,1.5927048
0.5080000,1.5928184
0.5090000,1.5929236
0.5100000,1.5930444
0.5110000,1.5931742
0.5120000,1.5933075
0.5130000,1.5934712
0.5140000,1.5936520
0.5150000,1.5938412
0.5160000,1.5940274
0.5170000,1.5942286
0.5180000,1.5944515
0.5190000,1.5947063
0.5200000,1.5949369
0.5210000,1.5952166
0.5220000,1.5954919
0.5230000,1.5957624
0.5240000,1.5960720
0.5250000,1.5963723
0.5260000,1.5966965
0.5270000,1.5970360
0.5280000,1.5974013
0.5290000,1.5977632
0.5300000,1.5981407
0.5310000,1.5985320
0.5320000,1.5989186
0.5330000,1.5993510
0.5340000,1.5997814
0.5350000,1.6002256
0.5360000,1.6006717
0.5370000,1.6011536
0.5380000,1.6016218
0.5390000,1.6021266
0.5400000,1.6026356
0.5410000,1.6031477
0.5420000,1.6036897
0.5430000,1.6042257
0.5440000,1.6047922
0.5450000,1.6053689
0.5460000,1.6059596
0.5470000,1.6065616
0.5480000,1.6071662
0.5490000,1.6077987
0.5500000,1.6084271
0.5510000,1.6090817
0.5520000,1.6097614
0.5530000,1.6104491
0.5540000,1.6111448
0.5550000,1.6118543
0.5560000,1.6125758
0.5570000,1.6133140
0.5580000,1.6140598
0.5590000,1.6148206
0.5600000,1.6156055
0.5610000,1.6163934
0.5620000,1.6172051
0.5630000,1.6180084
0.5640000,1.6188379
0.5650000,1.6196999
0.5660000,1.6205412
0.5670000,1.6214361
0.5680000,1.6223289
0.5690000,1.6232210
0.5700000,1.6241376
0.5710000,1.6250628
0.5720000,1.6260086
0.5730000,1.6269664
0.5740000,1.6279416
0.5750000,1.6289551
0.5760000,1.6299446
0.5770000,1.6309751
0.5780000,1.6319881
0.5790000,1.6330583
0.5800000,1.6341186
0.5810000,1.6351876
0.5820000,1.6362914
0.5830000,1.6373986
0.5840000,1.6385195
0.5850000,1.6396569
0.5860000,1.6408075
0.5870000,1.6419752
0.5880000,1.6431538
0.5890000,1.6443343
0.5900000,1.6455612
0.5910000,1.6467755
0.5920000,1.6480425
0.5930000,1.6492828
0.5940000,1.6505704
0.5950000,1.6518447
0.5960000,1.6531613
0.5970000,1.6544834
0.5980000,1.6558154
0.5990000,1.6571821
0.6000000,1.6585380
0.6010000,1.6599384
0.6020000,1.6613327
0.6030000,1.6627390
0.6040000,1.6641925
0.6050000,1.6656438
0.6060000,1.6670997
0.6070000,1.6685913
0.6080000,1.6700789
0.6090000,1.6716110
0.6100000,1.6731340
0.6110000,1.6747004
0.6120000,1.6762578
0.6130000,1.6778561
0.6140000,1.6794425
0.6150000,1.6810507
0.6160000,1.6827077
0.6170000,1.6843584
0.6180000,1.6860229
0.6190000,1.6877048
0.6200000,1.6894314
0.6210000,1.6911542
0.6220000,1.6928943
0.6230000,1.6946532
0.6240000,1.6964400
0.6250000,1.6982258
0.6260000,1.7000395
0.6270000,1.7018776
0.6280000,1.7037144
0.6290000,1.7055978
0.6300000,1.7074802
0.6310000,1.7094026
0.6320000,1.7113296
0.6330000,1.7132626
0.6340000,1.7152287
0.6350000,1.7172181
0.6360000,1.7192060
0.6370000,1.7212491
0.6380000,1.7232846
0.6390000,1.7253429
0.6400000,1.7274195
0.6410000,1.7295426
0.6420000,1.7316510
0.6430000,1.7337855
0.6440000,1.7359725
0.6450000,1.7381474
0.6460000,1.7403393
0.6470000,1.7425684
0.6480000,1.7448141
0.6490000,1.7470945
0.6500000,1.7493753
0.6510000,1.7516944
0.6520000,1.7540131
0.6530000,1.7563819
0.6540000,1.7587466
0.6550000,1.7611364
0.6560000,1.7635494
0.6570000,1.7659947
0.6580000,1.7684638
0.6590000,1.7709413
0.6600000,1.7734756
0.6610000,1.7759804
0.6620000,1.7785535
0.6630000,1.7811198
0.6640000,1.7837235
0.6650000,1.7863467
0.6660000,1.7889941
0.6670000,1.7916769
0.6680000,1.7943647
0.6690000,1.7971085
0.6700000,1.7998383
0.6710000,1.8026225
0.6720000,1.8054208
0.6730000,1.8082142
0.6740000,1.8110617
0.6750000,1.8139528
0.6760000,1.8168572
0.6770000,1.8197736
0.6780000,1.8227226
0.6790000,1.8256889
0.6800000,1.8286826
0.6810000,1.8317053
0.6820000,1.8347683
0.6830000,1.8378590
0.6840000,1.8409695
0.6850000,1.8441166
0.6860000,1.8472857
0.6870000,1.8504770
0.6880000,1.8536822
0.6890000,1.8569308
0.6900000,1.8602089
0.6910000,1.8635077
0.6920000,1.8668635
0.6930000,1.8702136
0.6940000,1.8736373
0.6950000,1.8770406
0.6960000,1.8804939
0.6970000,1.8839925
0.6980000,1.8875257
0.6990000,1.8910491
0.7000000,1.8946502
0.7010000,1.8982660
0.7020000,1.9019075
0.7030000,1.9055710
0.7040000,1.9092954
0.7050000,1.9130164
0.7060000,1.9167968
0.7070000,1.9205871
0.7080000,1.9244546
0.7090000,1.9283165
0.7100000,1.9322355
0.7110000,1.9361700
0.7120000,1.9401695
0.7130000,1.9441716
0.7140000,1.9482343
0.7150000,1.9523108
0.7160000,1.9564435
0.7170000,1.9605766
0.7180000,1.9647912
0.7190000,1.9690280
0.7200000,1.9732912
0.7210000,1.9776136
0.7220000,1.9819472
0.7230000,1.9863520
0.7240000,1.9907688
0.7250000,1.9952115
0.7260000,1.9997377
0.7270000,2.0042783
0.7280000,2.0088690
0.7290000,2.0134961
0.7300000,2.0181780
0.7310000,2.0229022
0.7320000,2.0276284
0.7330000,2.0324505
0.7340000,2.0372924
0.7350000,2.0421738
0.7360000,2.0471040
0.7370000,2.0520635
0.7380000,2.0570921
0.7390000,2.0621697
0.7400000,2.0672989
0.7410000,2.0724581
0.7420000,2.0776578
0.7430000,2.0829192
0.7440000,2.0882280
0.7450000,2.0935838
0.7460000,2.0989698
0.7470000,2.1044355
0.7480000,2.1099401
0.7490000,2.1154935
0.7500000,2.1210954
0.7510000,2.1267531
0.7520000,2.1324821
0.7530000,2.1382169
0.7540000,2.1440443
0.7550000,2.1499166
0.7560000,2.1558403
0.7570000,2.1618650
0.7580000,2.1678964
0.7590000,2.1740094
0.7600000,2.1801732
0.7610000,2.1863757
0.7620000,2.1926444
0.7630000,2.1989973
0.7640000,2.2054077
0.7650000,2.2118692
0.7660000,2.2183985
0.7670000,2.2249681
0.7680000,2.2316198
0.7690000,2.2383292
0.7700000,2.2451153
0.7710000,2.2519934
0.7720000,2.2588937
0.7730000,2.2658736
0.7740000,2.2729361
0.7750000,2.2800771
0.7760000,2.2872687
0.7770000,2.2945048
0.7780000,2.3018834
0.7790000,2.3092917
0.7800000,2.3167500
0.7810000,2.3243111
0.7820000,2.3319975
0.7830000,2.3396966
0.7840000,2.3475175
0.7850000,2.3553739
0.7860000,2.3633473
0.7870000,2.3713646
0.7880000,2.3794829
0.7890000,2.3877353
0.7900000,2.3959860
0.7910000,2.4043760
0.7920000,2.4128753
0.7930000,2.4214287
0.7940000,2.4300766
0.7950000,2.4388029
0.7960000,2.4476692
0.7970000,2.4565645
0.7980000,2.4655925
0.7990000,2.4747230
0.8000000,2.4839695
0.8010000,2.4932846
0.8020000,2.5026909
0.8030000,2.5122379
0.8040000,2.5218517
0.8050000,2.5315642
0.8060000,2.5414510
0.8070000,2.5513904
0.8080000,2.5614448
0.8090000,2.5716203
0.8100000,2.5819014
0.8110000,2.5923082
0.8120000,2.6028681
0.8130000,2.6135228
0.8140000,2.6242983
0.8150000,2.6351809
0.8160000,2.6462082
0.8170000,2.6573228
0.8180000,2.6686204
0.8190000,2.6800483
0.8200000,2.6915664
0.8210000,2.7032608
0.8220000,2.7150339
0.8230000,2.7269931
0.8240000,2.7391540
0.8250000,2.7513781
0.8260000,2.7637543
0.8270000,2.7763397
0.8280000,2.7890350
0.8290000,2.8018540
0.8300000,2.8149065
0.8310000,2.8280930
0.8320000,2.8413829
0.8330000,2.8549282
0.8340000,2.8686321
0.8350000,2.8824695
0.8360000,2.8965115
0.8370000,2.9107221
0.8380000,2.9250591
0.8390000,2.9396827
0.8400000,2.9544566
0.8410000,2.9693621
0.8420000,2.9845656
0.8430000,2.9998913
0.8440000,3.0154423
0.8450000,3.0312221
0.8460000,3.0472549
0.8470000,3.0634610
0.8480000,3.0798505
0.8490000,3.0964630
0.8500000,3.1134095
0.8510000,3.1304573
0.8520000,3.1478161
0.8530000,3.1654578
0.8540000,3.1832975
0.8550000,3.2013808
0.8560000,3.2197388
0.8570000,3.2383558
0.8580000,3.2572472
0.8590000,3.2764089
0.8600000,3.2957972
0.8610000,3.3155832
0.8620000,3.3355485
0.8630000,3.3558804
0.8640000,3.3765608
0.8650000,3.3974067
0.8660000,3.4187703
0.8670000,3.4403415
0.8680000,3.4622523
0.8690000,3.4845228
0.8700000,3.5071515
0.8710000,3.5300522
0.8720000,3.5534650
0.8730000,3.5771763
0.8740000,3.6012799
0.8750000,3.6256879
0.8760000,3.6506794
0.8770000,3.6759677
0.8780000,3.7016178
0.8790000,3.7278059
0.8800000,3.7544689
0.8810000,3.7814443
0.8820000,3.8089435
0.8830000,3.8369786
0.8840000,3.8654565
0.8850000,3.8945221
0.8860000,3.9240307
0.8870000,3.9540275
0.8880000,3.9846182
0.8890000,4.0157589
0.8900000,4.0474069
0.8910000,4.0797427
0.8920000,4.1125439
0.8930000,4.1460533
0.8940000,4.1801861
0.8950000,4.2151117
0.8960000,4.2505042
0.8970000,4.2867145
0.8980000,4.3236187
0.8990000,4.3613643
0.9000000,4.3996748
0.9010000,4.4388960
0.9020000,4.4788865
0.9030000,4.5196669
0.9040000,4.5613333
0.9050000,4.6038484
0.9060000,4.6473529
0.9070000,4.6916066
0.9080000,4.7370849
0.9090000,4.7834070
0.9100000,4.8308131
0.9110000,4.8792024
0.9120000,4.9288335
0.9130000,4.9795167
0.9140000,5.0313390
0.9150000,5.0844863
0.9160000,5.1387013
0.9170000,5.1944253
0.9180000,5.2514229
0.9190000,5.3099390
0.9200000,5.3698554
0.9210000,5.4312710
0.9220000,5.4942167
0.9230000,5.5588296
0.9240000,5.6252327
0.9250000,5.6932382
0.9260000,5.7630479
0.9270000,5.8350760
0.9280000,5.9086835
0.9290000,5.9845422
0.9300000,6.0627740
0.9310000,6.1429113
0.9320000,6.2256217
0.9330000,6.3105726
0.9340000,6.3982275
0.9350000,6.4887275
0.9360000,6.5815126
0.9370000,6.6778594
0.9380000,6.7770173
0.9390000,6.8793917
0.9400000,6.9847678
0.9410000,7.0944213
0.9420000,7.2072679
0.9430000,7.3239249
0.9440000,7.4454541
0.9450000,7.5708436
0.9460000,7.7009134
0.9470000,7.8354987
0.9480000,7.9757444
0.9490000,8.1212224
0.9500000,8.2723429
0.9510000,8.4296210
0.9520000,8.5933162
0.9530000,8.7635911
0.9540000,8.9416685
0.9550000,9.1272058
0.9560000,9.3212932
0.9570000,9.5237802
0.9580000,9.7363988
0.9590000,9.9588991
0.9600000,10.1923071
0.9610000,10.4373455
0.9620000,10.6951532
0.9630000,10.9665121
0.9640000,11.2521286
0.9650000,11.5542156
0.9660000,11.8742318
0.9670000,12.2114200
0.9680000,12.5703436
0.9690000,12.9529352
0.9700000,13.3587493
0.9710000,13.7926442
0.9720000,14.2547962
0.9730000,14.7519952
0.9740000,15.2860778
0.9750000,15.8605123
0.9760000,16.4818616
0.9770000,17.1541076
0.9780000,17.8847165
0.9790000,18.6828528
0.9800000,19.5563166
0.9810000,20.5208615
0.9820000,21.5841222
0.9830000,22.7646212
0.9840000,24.0840414
0.9850000,25.5693551
0.9860000,27.2530637
0.9870000,29.1758078
0.9880000,31.3881497
0.9890000,33.9685013
0.9900000,37.0129917
0.9910000,40.6507706
0.9920000,45.0769149
0.9930000,50.5641427
0.9940000,57.5359906
0.9950000,66.6597196
0.9960000,54.8430514
0.9970000,49.1269181
0.9980000,47.4736148
0.9990000,48.4248947
1.0000000,50.2005366


==> data/ratio_phat_delta0.1.csv <==
0.0000000,50.0650637
0.0010000,50.5000982
0.0020000,51.3498594
0.0030000,55.0974468
0.0040000,63.2394554
0.0050000,78.5998187
0.0060000,69.3823225
0.0070000,61.8825996
0.0080000,55.8242530
0.0090000,50.8694707
0.0100000,46.7081759
0.0110000,43.1730793
0.0120000,40.1390623
0.0130000,37.5017286
0.0140000,35.2064110
0.0150000,33.1537330
0.0160000,31.3479460
0.0170000,29.7365756
0.0180000,28.2761815
0.0190000,26.9558457
0.0200000,25.7527311
0.0210000,24.6587524
0.0220000,23.6487035
0.0230000,22.7267552
0.0240000,21.8710449
0.0250000,21.0810130
0.0260000,20.3494235
0.0270000,19.6621167
0.0280000,19.0266635
0.0290000,18.4341332
0.0300000,17.8750940
0.0310000,17.3470454
0.0320000,16.8551593
0.0330000,16.3896665
0.0340000,15.9498334
0.0350000,15.5318785
0.0360000,15.1392330
0.0370000,14.7655654
0.0380000,14.4099800
0.0390000,14.0723788
0.0400000,13.7511943
0.0410000,13.4442339
0.0420000,13.1517839
0.0430000,12.8722504
0.0440000,12.6024459
0.0450000,12.3481882
0.0460000,12.1029687
0.0470000,11.8683979
0.0480000,11.6428845
0.0490000,11.4260983
0.0500000,11.2168286
0.0510000,11.0168450
0.0520000,10.8223922
0.0530000,10.6361362
0.0540000,10.4577149
0.0550000,10.2840523
0.0560000,10.1173364
0.0570000,9.9569095
0.0580000,9.8005173
0.0590000,9.6490301
0.0600000,9.5043451
0.0610000,9.3627051
0.0620000,9.2252753
0.0630000,9.0937722
0.0640000,8.9644775
0.0650000,8.8403618
0.0660000,8.7195091
0.0670000,8.6017327
0.0680000,8.4872560
0.0690000,8.3776170
0.0700000,8.2695497
0.0710000,8.1644449
0.0720000,8.0624814
0.0730000,7.9639038
0.0740000,7.8672888
0.0750000,7.7736690
0.0760000,7.6815937
0.0770000,7.5925512
0.0780000,7.5058547
0.0790000,7.4211594
0.0800000,7.3381023
0.0810000,7.2576366
0.0820000,7.1789015
0.0830000,7.1017478
0.0840000,7.0270549
0.0850000,6.9536803
0.0860000,6.8820424
0.0870000,6.8116713
0.0880000,6.7429804
0.0890000,6.6763987
0.0900000,6.6111490
0.0910000,6.5468394
0.0920000,6.4845480
0.0930000,6.4229611
0.0940000,6.3630235
0.0950000,6.3040137
0.0960000,6.2470085
0.0970000,6.1904264
0.0980000,6.1349317
0.0990000,6.0811139
0.1000000,6.0277496
0.1010000,5.9761818
0.1020000,5.9253335
0.1030000,5.8751236
0.1040000,5.8263031
0.1050000,5.7778892
0.1060000,5.7309501
0.1070000,5.6844137
0.1080000,5.6390326
0.1090000,5.5944847
0.1100000,5.5504007
0.1110000,5.5076039
0.1120000,5.4652534
0.1130000,5.4238584
0.1140000,5.3833581
0.1150000,5.3430898
0.1160000,5.3038782
0.1170000,5.2650476
0.1180000,5.2271186
0.1190000,5.1898001
0.1200000,5.1530973
0.1210000,5.1167339
0.1220000,5.0810553
0.1230000,5.0463639
0.1240000,5.0118289
0.1250000,4.9782052
0.1260000,4.9448940
0.1270000,4.9118937
0.1280000,4.8798425
0.1290000,4.8480890
0.1300000,4.8168311
0.1310000,4.7860903
0.1320000,4.7556955
0.1330000,4.7259368
0.1340000,4.6964423
0.1350000,4.6676324
0.1360000,4.6388640
0.1370000,4.6108328
0.1380000,4.5833828
0.1390000,4.5559427
0.1400000,4.5292036
0.1410000,4.5024538
0.1420000,4.4765980
0.1430000,4.4507639
0.1440000,4.4255012
0.1450000,4.4005290
0.1460000,4.3758796
0.1470000,4.3515706
0.1480000,4.3274532
0.1490000,4.3039096
0.1500000,4.2806178
0.1510000,4.2576163
0.1520000,4.2348190
0.1530000,4.2125233
0.1540000,4.1903738
0.1550000,4.1683649
0.1560000,4.1468890
0.1570000,4.1256114
0.1580000,4.1047234
0.1590000,4.0842272
0.1600000,4.0638253
0.1610000,4.0436049
0.1620000,4.0236784
0.1630000,4.0039873
0.1640000,3.9847186
0.1650000,3.9656065
0.1660000,3.9465094
0.1670000,3.9279694
0.1680000,3.9095670
0.1690000,3.8911305
0.1700000,3.8733011
0.1710000,3.8555868
0.1720000,3.8378891
0.1730000,3.8206036
0.1740000,3.8035384
0.1750000,3.7865674
0.1760000,3.7697007
0.1770000,3.7531744
0.1780000,3.7369649
0.1790000,3.7208067
0.1800000,3.7048799
0.1810000,3.6889359
0.1820000,3.6735136
0.1830000,3.6580745
0.1840000,3.6428641
0.1850000,3.6276804
0.1860000,3.6129226
0.1870000,3.5981796
0.1880000,3.5836295
0.1890000,3.5690493
0.1900000,3.5549004
0.1910000,3.5408374
0.1920000,3.5268988
0.1930000,3.5131120
0.1940000,3.4996514
0.1950000,3.4859917
0.1960000,3.4728456
0.1970000,3.4596423
0.1980000,3.4466133
0.1990000,3.4336616
0.2000000,3.4208508
0.2010000,3.4083514
0.2020000,3.3957510
0.2030000,3.3834371
0.2040000,3.3712418
0.2050000,3.3591459
0.2060000,3.3472183
0.2070000,3.3354430
0.2080000,3.3236402
0.2090000,3.3120471
0.2100000,3.3006734
0.2110000,3.2893398
0.2120000,3.2780800
0.2130000,3.2669702
0.2140000,3.2559162
0.2150000,3.2450132
0.2160000,3.2341659
0.2170000,3.2235157
0.2180000,3.2130075
0.2190000,3.2025217
0.2200000,3.1922132
0.2210000,3.1819091
0.2220000,3.1718157
0.2230000,3.1617519
0.2240000,3.1516821
0.2250000,3.1418796
0.2260000,3.1321606
0.2270000,3.1225284
0.2280000,3.1129158
0.2290000,3.1034201
0.2300000,3.0941027
0.2310000,3.0847953
0.2320000,3.0755891
0.2330000,3.0664572
0.2340000,3.0574721
0.2350000,3.0483988
0.2360000,3.0396732
0.2370000,3.0307746
0.2380000,3.0222116
0.2390000,3.0136155
0.2400000,3.0049902
0.2410000,2.9965455
0.2420000,2.9882947
0.2430000,2.9800120
0.2440000,2.9717635
0.2450000,2.9636669
0.2460000,2.9556204
0.2470000,2.9476391
0.2480000,2.9396710
0.2490000,2.9318986
0.2500000,2.9241300
0.2510000,2.9164626
0.2520000,2.9087266
0.2530000,2.9012779
0.2540000,2.8938302
0.2550000,2.8864154
0.2560000,2.8790201
0.2570000,2.8718034
0.2580000,2.8645298
0.2590000,2.8574006
0.2600000,2.8503594
0.2610000,2.8433675
0.2620000,2.8364247
0.2630000,2.8294850
0.2640000,2.8227031
0.2650000,2.8159136
0.2660000,2.8092216
0.2670000,2.8026044
0.2680000,2.7960277
0.2690000,2.7894928
0.2700000,2.7830397
0.2710000,2.7765581
0.2720000,2.7702158
0.2730000,2.7639917
0.2740000,2.7577191
0.2750000,2.7515591
0.2760000,2.7454508
0.2770000,2.7393748
0.2780000,2.7333552
0.2790000,2.7273904
0.2800000,2.7214429
0.2810000,2.7156074
0.2820000,2.7096962
0.2830000,2.7039745
0.2840000,2.6983122
0.2850000,2.6926780
0.2860000,2.6870896
0.2870000,2.6814171
0.2880000,2.6759967
0.2890000,2.6705223
0.2900000,2.6651480
0.2910000,2.6597869
0.2920000,2.6543985
0.2930000,2.6491580
0.2940000,2.6439552
0.2950000,2.6387909
0.2960000,2.6336163
0.2970000,2.6284825
0.2980000,2.6234647
0.2990000,2.6184950
0.3000000,2.6135483
0.3010000,2.6086390
0.3020000,2.6037841
0.3030000,2.5989475
0.3040000,2.5940792
0.3050000,2.5893520
0.3060000,2.5847232
0.3070000,2.5799542
0.3080000,2.5753456
0.3090000,2.5708415
0.3100000,2.5662661
0.3110000,2.5618191
0.3120000,2.5572726
0.3130000,2.5529108
0.3140000,2.5485230
0.3150000,2.5441681
0.3160000,2.5398128
0.3170000,2.5355588
0.3180000,2.5313832
0.3190000,2.5271541
0.3200000,2.5229912
0.3210000,2.5189237
0.3220000,2.5148406
0.3230000,2.5107887
0.3240000,2.5067567
0.3250000,2.5027918
0.3260000,2.4988530
0.3270000,2.4949135
0.3280000,2.4910675
0.3290000,2.4871753
0.3300000,2.4833547
0.3310000,2.4796591
0.3320000,2.4759276
0.3330000,2.4722156
0.3340000,2.4685337
0.3350000,2.4648748
0.3360000,2.4613079
0.3370000,2.4576867
0.3380000,2.4541635
0.3390000,2.4506526
0.3400000,2.4471964
0.3410000,2.4437584
0.3420000,2.4403246
0.3430000,2.4368931
0.3440000,2.4336109
0.3450000,2.4302132
0.3460000,2.4269812
0.3470000,2.4237373
0.3480000,2.4204607
0.3490000,2.4172412
0.3500000,2.4141303
0.3510000,2.4109184
0.3520000,2.4077822
0.3530000,2.4047908
0.3540000,2.4017168
0.3550000,2.3986483
0.3560000,2.3956584
0.3570000,2.3927258
0.3580000,2.3896964
0.3590000,2.3868357
0.3600000,2.3839832
0.3610000,2.3810941
0.3620000,2.3782737
0.3630000,2.3754816
0.3640000,2.3726876
0.3650000,2.3699555
0.3660000,2.3671434
0.3670000,2.3644479
0.3680000,2.3617754
0.3690000,2.3592103
0.3700000,2.3565522
0.3710000,2.3539931
0.3720000,2.3514199
0.3730000,2.3488805
0.3740000,2.3462704
0.3750000,2.3438337
0.3760000,2.3413280
0.3770000,2.3389454
0.3780000,2.3365304
0.3790000,2.3341076
0.3800000,2.3317701
0.3810000,2.3294245
0.3820000,2.3270734
0.3830000,2.3247470
0.3840000,2.3224960
0.3850000,2.3202893
0.3860000,2.3180640
0.3870000,2.3158607
0.3880000,2.3136018
0.3890000,2.3114703
0.3900000,2.3093825
0.3910000,2.3072877
0.3920000,2.3051809
0.3930000,2.3030675
0.3940000,2.3010447
0.3950000,2.2990769
0.3960000,2.2970218
0.3970000,2.2951033
0.3980000,2.2931050
0.3990000,2.2912319
0.4000000,2.2893517
0.4010000,2.2874483
0.4020000,2.2855266
0.4030000,2.2837680
0.4040000,2.2818819
0.4050000,2.2801251
0.4060000,2.2783814
0.4070000,2.2766310
0.4080000,2.2748640
0.4090000,2.2731459
0.4100000,2.2714419
0.4110000,2.2698172
0.4120000,2.2681869
0.4130000,2.2665397
0.4140000,2.2649464
0.4150000,2.2633629
0.4160000,2.2618117
0.4170000,2.2602567
0.4180000,2.2587356
0.4190000,2.2572266
0.4200000,2.2557355
0.4210000,2.2542620
0.4220000,2.2528462
0.4230000,2.2514171
0.4240000,2.2499677
0.4250000,2.2486287
0.4260000,2.2472749
0.4270000,2.2458964
0.4280000,2.2445800
0.4290000,2.2433379
0.4300000,2.2420167
0.4310000,2.2407517
0.4320000,2.2395494
0.4330000,2.2383422
0.4340000,2.2371298
0.4350000,2.2359182
0.4360000,2.2347871
0.4370000,2.2335885
0.4380000,2.2324624
0.4390000,2.2314048
0.4400000,2.2302492
0.4410000,2.2292465
0.4420000,2.2281876
0.4430000,2.2271672
0.4440000,2.2260954
0.4450000,2.2251446
0.4460000,2.2241579
0.4470000,2.2232108
0.4480000,2.2222783
0.4490000,2.2213099
0.4500000,2.2204672
0.4510000,2.2195992
0.4520000,2.2187103
0.4530000,2.2178836
0.4540000,2.2170319
0.4550000,2.2162535
0.4560000,2.2154538
0.4570000,2.2146779
0.4580000,2.2138912
0.4590000,2.2132016
0.4600000,2.2124686
0.4610000,2.2117924
0.4620000,2.2111111
0.4630000,2.2104601
0.4640000,2.2098032
0.4650000,2.2091825
0.4660000,2.2085715
0.4670000,2.2079591
0.4680000,2.2073901
0.4690000,2.2068426
0.4700000,2.2063265
0.4710000,2.2057581
0.4720000,2.2053024
0.4730000,2.2048017
0.4740000,2.2043315
0.4750000,2.2038823
0.4760000,2.2034774
0.4770000,2.2030381
0.4780000,2.2026626
0.4790000,2.2022942
0.4800000,2.2019359
0.4810000,2.2015979
0.4820000,2.2011989
0.4830000,2.2009526
0.4840000,2.2006691
0.4850000,2.2004099
0.4860000,2.2000878
0.4870000,2.1999193
0.4880000,2.1996783
0.4890000,2.1994436
0.4900000,2.1992497
0.4910000,2.1991366
0.4920000,2.1989228
0.4930000,2.1988706
0.4940000,2.1987435
0.4950000,2.1986156
0.4960000,2.1985230
0.4970000,2.1985230
0.4980000,2.1984519
0.4990000,2.1984519
0.5000000,2.1983802
0.5010000,2.1984519
0.5020000,2.1984519
0.5030000,2.1985230
0.5040000,2.1985230
0.5050000,2.1986156
0.5060000,2.1987435
0.5070000,2.1988706
0.5080000,2.1989228
0.5090000,2.1991366
0.5100000,2.1992497
0.5110000,2.1994436
0.5120000,2.1996783
0.5130000,2.1999193
0.5140000,2.2000878
0.5150000,2.2004099
0.5160000,2.2006691
0.5170000,2.2009526
0.5180000,2.2011989
0.5190000,2.2015979
0.5200000,2.2019359
0.5210000,2.2022942
0.5220000,2.2026626
0.5230000,2.2030381
0.5240000,2.2034774
0.5250000,2.2038823
0.5260000,2.2043315
0.5270000,2.2048017
0.5280000,2.2053024
0.5290000,2.2057581
0.5300000,2.2063265
0.5310000,2.2068426
0.5320000,2.2073901
0.5330000,2.2079591
0.5340000,2.2085715
0.5350000,2.2091825
0.5360000,2.2098032
0.5370000,2.2104601
0.5380000,2.2111111
0.5390000,2.2117924
0.5400000,2.2124686
0.5410000,2.2132016
0.5420000,2.2138912
0.5430000,2.2146779
0.5440000,2.2154538
0.5450000,2.2162535
0.5460000,2.2170319
0.5470000,2.2178836
0.5480000,2.2187103
0.5490000,2.2195992
0.5500000,2.2204672
0.5510000,2.2213099
0.5520000,2.2222783
0.5530000,2.2232108
0.5540000,2.2241579
0.5550000,2.2251446
0.5560000,2.2260954
0.5570000,2.2271672
0.5580000,2.2281876
0.5590000,2.2292465
0.5600000,2.2302492
0.5610000,2.2314048
0.5620000,2.2324624
0.5630000,2.2335885
0.5640000,2.2347871
0.5650000,2.2359182
0.5660000,2.2371298
0.5670000,2.2383422
0.5680000,2.2395494
0.5690000,2.2407517
0.5700000,2.2420167
0.5710000,2.2433379
0.5720000,2.2445800
0.5730000,2.2458964
0.5740000,2.2472749
0.5750000,2.2486287
0.5760000,2.2499677
0.5770000,2.2514171
0.5780000,2.2528462
0.5790000,2.2542620
0.5800000,2.2557355
0.5810000,2.2572266
0.5820000,2.2587356
0.5830000,2.2602567
0.5840000,2.2618117
0.5850000,2.2633629
0.5860000,2.2649464
0.5870000,2.2665397
0.5880000,2.2681869
0.5890000,2.2698172
0.5900000,2.2714419
0.5910000,2.2731459
0.5920000,2.2748640
0.5930000,2.2766310
0.5940000,2.2783814
0.5950000,2.2801251
0.5960000,2.2818819
0.5970000,2.2837680
0.5980000,2.2855266
0.5990000,2.2874483
0.6000000,2.2893517
0.6010000,2.2912319
0.6020000,2.2931050
0.6030000,2.2951033
0.6040000,2.2970218
0.6050000,2.2990769
0.6060000,2.3010447
0.6070000,2.3030675
0.6080000,2.3051809
0.6090000,2.3072877
0.6100000,2.3093825
0.6110000,2.3114703
0.6120000,2.3136018
0.6130000,2.3158607
0.6140000,2.3180640
0.6150000,2.3202893
0.6160000,2.3224960
0.6170000,2.3247470
0.6180000,2.3270734
0.6190000,2.3294245
0.6200000,2.3317701
0.6210000,2.3341076
0.6220000,2.3365304
0.6230000,2.3389454
0.6240000,2.3413280
0.6250000,2.3438337
0.6260000,2.3462704
0.6270000,2.3488805
0.6280000,2.3514199
0.6290000,2.3539931
0.6300000,2.3565522
0.6310000,2.3592103
0.6320000,2.3617754
0.6330000,2.3644479
0.6340000,2.3671434
0.6350000,2.3699555
0.6360000,2.3726876
0.6370000,2.3754816
0.6380000,2.3782737
0.6390000,2.3810941
0.6400000,2.3839832
0.6410000,2.3868357
0.6420000,2.3896964
0.6430000,2.3927258
0.6440000,2.3956584
0.6450000,2.3986483
0.6460000,2.4017168
0.6470000,2.4047908
0.6480000,2.4077822
0.6490000,2.4109184
0.6500000,2.4141303
0.6510000,2.4172412
0.6520000,2.4204607
0.6530000,2.4237373
0.6540000,2.4269812
0.6550000,2.4302132
0.6560000,2.4336109
0.6570000,2.4368931
0.6580000,2.4403246
0.6590000,2.4437584
0.6600000,2.4471964
0.6610000,2.4506526
0.6620000,2.4541635
0.6630000,2.4576867
0.6640000,2.4613079
0.6650000,2.4648748
0.6660000,2.4685337
0.6670000,2.4722156
0.6680000,2.4759276
0.6690000,2.4796591
0.6700000,2.4833547
0.6710000,2.4871753
0.6720000,2.4910675
0.6730000,2.4949135
0.6740000,2.4988530
0.6750000,2.5027918
0.6760000,2.5067567
0.6770000,2.5107887
0.6780000,2.5148406
0.6790000,2.5189237
0.6800000,2.5229912
0.6810000,2.5271541
0.6820000,2.5313832
0.6830000,2.5355588
0.6840000,2.5398128
0.6850000,2.5441681
0.6860000,2.5485230
0.6870000,2.5529108
0.6880000,2.5572726
0.6890000,2.5618191
0.6900000,2.5662661
0.6910000,2.5708415
0.6920000,2.5753456
0.6930000,2.5799542
0.6940000,2.5847232
0.6950000,2.5893520
0.6960000,2.5940792
0.6970000,2.5989475
0.6980000,2.6037841
0.6990000,2.6086390
0.7000000,2.6135483
0.7010000,2.6184950
0.7020000,2.6234647
0.7030000,2.6284825
0.7040000,2.6336163
0.7050000,2.6387909
0.7060000,2.6439552
0.7070000,2.6491580
0.7080000,2.6543985
0.7090000,2.6597869
0.7100000,2.6651480
0.7110000,2.6705223
0.7120000,2.6759967
0.7130000,2.6814171
0.7140000,2.6870896
0.7150000,2.6926780
0.7160000,2.6983122
0.7170000,2.7039745
0.7180000,2.7096962
0.7190000,2.7156074
0.7200000,2.7214429
0.7210000,2.7273904
0.7220000,2.7333552
0.7230000,2.7393748
0.7240000,2.7454508
0.7250000,2.7515591
0.7260000,2.7577191
0.7270000,2.7639917
0.7280000,2.7702158
0.7290000,2.7765581
0.7300000,2.7830397
0.7310000,2.7894928
0.7320000,2.7960277
0.7330000,2.8026044
0.7340000,2.8092216
0.7350000,2.8159136
0.7360000,2.8227031
0.7370000,2.8294850
0.7380000,2.8364247
0.7390000,2.8433675
0.7400000,2.8503594
0.7410000,2.8574006
0.7420000,2.8645298
0.7430000,2.8718034
0.7440000,2.8790201
0.7450000,2.8864154
0.7460000,2.8938302
0.7470000,2.9012779
0.7480000,2.9087266
0.7490000,2.9164626
0.7500000,2.9241300
0.7510000,2.9318986
0.7520000,2.9396710
0.7530000,2.9476391
0.7540000,2.9556204
0.7550000,2.9636669
0.7560000,2.9717635
0.7570000,2.9800120
0.7580000,2.9882947
0.7590000,2.9965455
0.7600000,3.0049902
0.7610000,3.0136155
0.7620000,3.0222116
0.7630000,3.0307746
0.7640000,3.0396732
0.7650000,3.0483988
0.7660000,3.0574721
0.7670000,3.0664572
0.7680000,3.0755891
0.7690000,3.0847953
0.7700000,3.0941027
0.7710000,3.1034201
0.7720000,3.1129158
0.7730000,3.1225284
0.7740000,3.1321606
0.7750000,3.1418796
0.7760000,3.1516821
0.7770000,3.1617519
0.7780000,3.1718157
0.7790000,3.1819091
0.7800000,3.1922132
0.7810000,3.2025217
0.7820000,3.2130075
0.7830000,3.2235157
0.7840000,3.2341659
0.7850000,3.2450132
0.7860000,3.2559162
0.7870000,3.2669702
0.7880000,3.2780800
0.7890000,3.2893398
0.7900000,3.3006734
0.7910000,3.3120471
0.7920000,3.3236402
0.7930000,3.3354430
0.7940000,3.3472183
0.7950000,3.3591459
0.7960000,3.3712418
0.7970000,3.3834371
0.7980000,3.3957510
0.7990000,3.4083514
0.8000000,3.4208508
0.8010000,3.4336616
0.8020000,3.4466133
0.8030000,3.4596423
0.8040000,3.4728456
0.8050000,3.4859917
0.8060000,3.4996514
0.8070000,3.5131120
0.8080000,3.5268988
0.8090000,3.5408374
0.8100000,3.5549004
0.8110000,3.5690493
0.8120000,3.5836295
0.8130000,3.5981796
0.8140000,3.6129226
0.8150000,3.6276804
0.8160000,3.6428641
0.8170000,3.6580745
0.8180000,3.6735136
0.8190000,3.6889359
0.8200000,3.7048799
0.8210000,3.7208067
0.8220000,3.7369649
0.8230000,3.7531744
0.8240000,3.7697007
0.8250000,3.7865674
0.8260000,3.8035384
0.8270000,3.8206036
0.8280000,3.8378891
0.8290000,3.8555868
0.8300000,3.8733011
0.8310000,3.8911305
0.8320000,3.9095670
0.8330000,3.9279694
0.8340000,3.9465094
0.8350000,3.9656065
0.8360000,3.9847186
0.8370000,4.0039873
0.8380000,4.0236784
0.8390000,4.0436049
0.8400000,4.0638253
0.8410000,4.0842272
0.8420000,4.1047234
0.8430000,4.1256114
0.8440000,4.1468890
0.8450000,4.1683649
0.8460000,4.1903738
0.8470000,4.2125233
0.8480000,4.2348190
0.8490000,4.2576163
0.8500000,4.2806178
0.8510000,4.3039096
0.8520000,4.3274532
0.8530000,4.3515706
0.8540000,4.3758796
0.8550000,4.4005290
0.8560000,4.4255012
0.8570000,4.4507639
0.8580000,4.4765980
0.8590000,4.5024538
0.8600000,4.5292036
0.8610000,4.5559427
0.8620000,4.5833828
0.8630000,4.6108328
0.8640000,4.6388640
0.8650000,4.6676324
0.8660000,4.6964423
0.8670000,4.7259368
0.8680000,4.7556955
0.8690000,4.7860903
0.8700000,4.8168311
0.8710000,4.8480890
0.8720000,4.8798425
0.8730000,4.9118937
0.8740000,4.9448940
0.8750000,4.9782052
0.8760000,5.0118289
0.8770000,5.0463639
0.8780000,5.0810553
0.8790000,5.1167339
0.8800000,5.1530973
0.8810000,5.1898001
0.8820000,5.2271186
0.8830000,5.2650476
0.8840000,5.3038782
0.8850000,5.3430898
0.8860000,5.3833581
0.8870000,5.4238584
0.8880000,5.4652534
0.8890000,5.5076039
0.8900000,5.5504007
0.8910000,5.5944847
0.8920000,5.6390326
0.8930000,5.6844137
0.8940000,5.7309501
0.8950000,5.7778892
0.8960000,5.8263031
0.8970000,5.8751236
0.8980000,5.9253335
0.8990000,5.9761818
0.9000000,6.0277496
0.9010000,6.0811139
0.9020000,6.1349317
0.9030000,6.1904264
0.9040000,6.2470085
0.9050000,6.3040137
0.9060000,6.3630235
0.9070000,6.4229611
0.9080000,6.4845480
0.9090000,6.5468394
0.9100000,6.6111490
0.9110000,6.6763987
0.9120000,6.7429804
0.9130000,6.8116713
0.9140000,6.8820424
0.9150000,6.9536803
0.9160000,7.0270549
0.9170000,7.1017478
0.9180000,7.1789015
0.9190000,7.2576366
0.9200000,7.3381023
0.9210000,7.4211594
0.9220000,7.5058547
0.9230000,7.5925512
0.9240000,7.6815937
0.9250000,7.7736690
0.9260000,7.8672888
0.9270000,7.9639038
0.9280000,8.0624814
0.9290000,8.1644449
0.9300000,8.2695497
0.9310000,8.3776170
0.9320000,8.4872560
0.9330000,8.6017327
0.9340000,8.7195091
0.9350000,8.8403618
0.9360000,8.9644775
0.9370000,9.0937722
0.9380000,9.2252753
0.9390000,9.3627051
0.9400000,9.5043451
0.9410000,9.6490301
0.9420000,9.8005173
0.9430000,9.9569095
0.9440000,10.1173364
0.9450000,10.2840523
0.9460000,10.4577149
0.9470000,10.6361362
0.9480000,10.8223922
0.9490000,11.0168450
0.9500000,11.2168286
0.9510000,11.4260983
0.9520000,11.6428845
0.9530000,11.8683979
0.9540000,12.1029687
0.9550000,12.3481882
0.9560000,12.6024459
0.9570000,12.8722504
0.9580000,13.1517839
0.9590000,13.4442339
0.9600000,13.7511943
0.9610000,14.0723788
0.9620000,14.4099800
0.9630000,14.7655654
0.9640000,15.1392330
0.9650000,15.5318785
0.9660000,15.9498334
0.9670000,16.3896665
0.9680000,16.8551593
0.9690000,17.3470454
0.9700000,17.8750940
0.9710000,18.4341332
0.9720000,19.0266635
0.9730000,19.6621167
0.9740000,20.3494235
0.9750000,21.0810130
0.9760000,21.8710449
0.9770000,22.7267552
0.9780000,23.6487035
0.9790000,24.6587524
0.9800000,25.7527311
0.9810000,26.9558457
0.9820000,28.2761815
0.9830000,29.7365756
0.9840000,31.3479460
0.9850000,33.1537330
0.9860000,35.2064110
0.9870000,37.5017286
0.9880000,40.1390623
0.9890000,43.1730793
0.9900000,46.7081759
0.9910000,50.8694707
0.9920000,55.8242530
0.9930000,61.8825996
0.9940000,69.3823225
0.9950000,78.9134934
0.9960000,63.4517612
0.9970000,55.2540255
0.9980000,51.4783836
0.9990000,50.5906779
1.0000000,50.1639157

